Threshold-based rerouting and replication for resolving job-server affinity relations

We consider a system with several job types and two parallel server pools. Within the pools the servers are homogeneous, but across pools possibly not in the sense that the service speed of a job may depend on its type as well as the server pool. Immediately upon arrival, jobs are assigned to a server pool. This could be based on (partial) knowledge of their type, but such knowledge might not be available. Information about the job type can however be obtained while the job is in service; as the service progresses, the likelihood that the service speed of this job type is low increases, creating an incentive to execute the job on different, possibly faster, server(s). Two policies are considered: reroute the job to the other server pool, or replicate it there. We determine the effective load per server under both the rerouting and replication policy for completely unknown as well as partly known job types. We also examine the impact of these policies on the stability bound, and find that the uncertainty in job types may significantly degrade the performance. For (highly) unbalanced service speeds full replication achieves the largest stability bound while for (nearly) balanced service speeds no replication maximizes the stability bound. Finally, we discuss how the use of threshold-based policies can help improve the expected latency for completely or partly unknown job types.

==> TikZFigures/ExpectedLatency_Deg_N2_p05_rslow01.csv <==
lambda,KJ,Rer,Rep,Red,DN,RerApprox,RepApprox
0.01,1.00251,1.50567,1.50758,1.00505,5.62982,1.505243162,1.510065264
0.02,1.00505,1.51142,1.51531,1.0102,5.7672,1.510485231,1.520159542
0.03,1.00761,1.51726,1.5232,1.01546,5.91281,1.515475055,1.530423022
0.04,1.0102,1.5232,1.53125,1.02083,6.06742,1.520665778,1.541354657
0.05,1.01282,1.52922,1.53947,1.02632,6.23188,1.52593507,1.551988071
0.06,1.01546,1.53534,1.54787,1.03191,6.40719,1.531312972,1.563559079
0.07,1.01813,1.54156,1.55645,1.03763,6.59443,1.537144867,1.574644076
0.08,1.02083,1.54787,1.56522,1.04348,6.79487,1.54301506,1.586027815
0.09,1.02356,1.55429,1.57418,1.04945,7.00997,1.548781931,1.5977281
0.1,1.02632,1.56081,1.58333,1.05556,7.24138,1.554005077,1.609880285
0.11,1.0291,1.56744,1.5927,1.0618,7.49104,1.56021272,1.621801376
0.12,1.03191,1.57418,1.60227,1.06818,7.76119,1.566416361,1.633992379
0.13,1.03476,1.58102,1.61207,1.07471,8.05447,1.572839819,1.647817167
0.14,1.03763,1.58799,1.62209,1.0814,8.37398,1.578846478,1.660180826
0.15,1.04054,1.59507,1.63235,1.08824,8.7234,1.58467464,1.672776821
0.16,1.04348,1.60227,1.64286,1.09524,9.10714,1.591669208,1.687092455
0.17,1.04645,1.6096,1.65361,1.10241,9.53052,1.598427506,1.700728131
0.18,1.04945,1.61705,1.66463,1.10976,10,1.605001466,1.714876521
0.19,1.05249,1.62464,1.67593,1.11728,10.5236,1.612165713,1.729177033
0.2,1.05556,1.63235,1.6875,1.125,11.1111,1.618505692,1.743702421
0.21,1.05866,1.64021,1.69937,1.13291,11.7751,1.625403921,1.759286311
0.22,1.0618,1.6482,1.71154,1.14103,12.5316,1.633058662,1.775162871
0.23,1.06497,1.65634,1.72403,1.14935,13.4014,1.64050462,1.789916519
0.24,1.06818,1.66463,1.73684,1.15789,14.4118,1.648014704,1.806605471
0.25,1.07143,1.67308,1.75,1.16667,15.6,1.655307049,1.823475343
0.26,1.07471,1.68168,1.76351,1.17568,17.0175,1.663324976,1.840190136
0.27,1.07803,1.69044,1.7774,1.18493,18.7379,1.671365378,1.858052952
0.28,1.0814,1.69937,1.79167,1.19444,20.8696,1.678860543,1.875964735
0.29,1.0848,1.70847,1.80634,1.20423,23.5802,1.687582459,1.895275063
0.3,1.08824,1.71774,1.82143,1.21429,27.1429,1.696619863,1.913053167
0.31,1.09172,1.7272,1.83696,1.22464,32.0339,1.704474658,1.932761025
0.32,1.09524,1.73684,1.85294,1.23529,39.1667,1.713444134,1.9521754
0.33,1.0988,1.74668,1.8694,1.24627,50.5405,1.722615402,1.973022112
0.34,1.10241,1.75671,1.88636,1.25758,71.5385,1.730942441,1.9936882
0.35,1.10606,1.76695,1.90385,1.26923,100,1.740792795,2.017129638
0.36,1.10976,1.7774,1.92188,1.28125,100,1.750212948,2.038896664
0.37,1.1135,1.78806,1.94048,1.29365,100,1.759389439,2.062022122
0.38,1.11728,1.79895,1.95968,1.30645,100,1.769474552,2.08498688
0.39,1.12112,1.81007,1.97951,1.31967,100,1.779815929,2.109267807
0.4,1.125,1.82143,2,1.33333,100,1.78995022,2.134614294
0.41,1.12893,1.83303,2.02119,1.34746,100,1.800260149,2.161103486
0.42,1.13291,1.84489,2.0431,1.36207,100,1.81103674,2.188503092
0.43,1.13694,1.85701,2.06579,1.37719,100,1.822136138,2.217034285
0.44,1.14103,1.8694,2.08929,1.39286,100,1.833197018,2.244843035
0.45,1.14516,1.88208,2.11364,1.40909,100,1.845224366,2.274977874
0.46,1.14935,1.89504,2.13889,1.42593,100,1.856617751,2.305189606
0.47,1.15359,1.9083,2.16509,1.4434,100,1.868820086,2.33816826
0.48,1.15789,1.92188,2.19231,1.46154,100,1.880616755,2.36990287
0.49,1.16225,1.93577,2.22059,1.48039,100,1.894256636,2.406309615
0.5,1.16667,1.95,2.25,1.5,100,1.905722569,2.442041099
0.51,1.17114,1.96457,2.28061,1.52041,100,1.919464256,2.478419144
0.52,1.17568,1.97951,2.3125,1.54167,100,1.933044168,2.519011592
0.53,1.18027,1.99481,2.34574,1.56383,100,1.946707573,2.560161551
0.54,1.18493,2.0105,2.38043,1.58696,100,1.961283562,2.60114872
0.55,1.18966,2.0266,2.41667,1.61111,100,1.975905299,2.644472745
0.56,1.19444,2.0431,2.45455,1.63636,100,1.990784499,2.690837229
0.57,1.1993,2.06004,2.49419,1.66279,100,2.005713572,2.739423919
0.58,1.20423,2.07743,2.53571,1.69048,100,2.021681382,2.787640371
0.59,1.20922,2.09529,2.57927,1.71951,100,2.038151594,2.839398156
0.6,1.21429,2.11364,2.625,1.75,100,2.05505465,2.894494604
0.61,1.21942,2.13249,2.67308,1.78205,100,2.071461255,2.955939948
0.62,1.22464,2.15187,2.72368,1.81579,100,2.090063861,3.013268614
0.63,1.22993,2.1718,2.77703,1.85135,100,2.106871036,3.078442471
0.64,1.23529,2.19231,2.83333,1.88889,100,2.12455895,3.143731038
0.65,1.24074,2.21341,2.89286,1.92857,100,2.145731182,3.216865887
0.66,1.24627,2.23515,2.95588,1.97059,100,2.165713323,3.291816981
0.67,1.25188,2.25754,3.02273,2.01515,100,2.185460893,3.371874378
0.68,1.25758,2.28061,3.09375,2.0625,100,2.205260161,3.457256627
0.69,1.26336,2.3044,3.16935,2.1129,100,2.229314846,3.548146216
0.7,1.26923,2.32895,3.25,2.16667,100,2.248164578,3.6460792
0.71,1.27519,2.35428,3.33621,2.22414,100,2.272319231,3.747836384
0.72,1.28125,2.38043,3.42857,2.28571,100,2.297774222,3.846935114
0.73,1.2874,2.40746,3.52778,2.35185,100,2.321650506,3.976054086
0.74,1.29365,2.43539,3.63462,2.42308,100,2.346337662,4.09152448
0.75,1.3,2.46429,3.75,2.5,100,2.372345832,4.235790098
0.76,1.30645,2.49419,3.875,2.58333,100,2.397308239,4.389808079
0.77,1.31301,2.52515,4.01087,2.67391,100,2.42805063,4.545923569
0.78,1.31967,2.55723,4.15909,2.77273,100,2.455283764,4.732002297
0.79,1.32645,2.59049,4.32143,2.88095,100,2.487782122,4.921360445
0.8,1.33333,2.625,4.5,3,100,2.518407512,5.126267038
0.81,1.34034,2.66083,4.69737,3.13158,100,2.549980468,5.371286084
0.82,1.34746,2.69805,4.91667,3.27778,100,2.58564807,5.607923977
0.83,1.3547,2.73675,5.16176,3.44118,100,2.62108577,5.913063104
0.84,1.36207,2.77703,5.4375,3.625,100,2.655441116,6.23275201
0.85,1.36957,2.81897,5.75,3.83333,100,2.693695933,6.607894835
0.86,1.37719,2.86268,6.10714,4.07143,100,2.733021709,7.018700556
0.87,1.38496,2.90827,6.51923,4.34615,100,2.771909871,7.506764569
0.88,1.39286,2.95588,7,4.66667,100,2.820411124,8.121343348
0.89,1.4009,3.00564,7.56818,5.04545,100,2.860710373,8.736225244
0.9,1.40909,3.05769,8.25,5.5,100,2.907487818,9.508099301
0.91,1.41743,3.1122,9.08333,6.05556,100,2.954283343,10.48379035
0.92,1.42593,3.16935,10.125,6.75,100,3.012244714,11.74026002
0.93,1.43458,3.22934,11.4643,7.64286,100,3.060726978,13.14443078
0.94,1.4434,3.29237,13.25,8.83333,100,3.122352941,15.31784721
0.95,1.45238,3.3587,15.75,10.5,100,3.18043824,18.51269543
0.96,1.46154,3.42857,19.5,13,100,3.245860839,22.54057022
0.97,1.47087,3.50229,25.75,17.1667,100,3.308600674,29.88852133
0.98,1.48039,3.58019,38.25,25.5,100,3.37307403,45.02109523
0.99,1.4901,3.66262,75.75,50.5,100,3.455181753,87.96498858
1,1.5,3.75,100,100,100,3.534287207,100
1.01,1.5101,3.84278,100,100,100,3.607631655,100
1.02,1.52041,3.94149,100,100,100,3.703545733,100
1.03,1.53093,4.0467,100,100,100,3.794273142,100
1.04,1.54167,4.15909,100,100,100,3.883743633,100
1.05,1.55263,4.27941,100,100,100,4.006455899,100
1.06,1.56383,4.40854,100,100,100,4.114817259,100
1.07,1.57527,4.54747,100,100,100,4.249984256,100
1.08,1.58696,4.69737,100,100,100,4.381984081,100
1.09,1.5989,4.85959,100,100,100,4.522375688,100
1.1,1.61111,5.03571,100,100,100,4.694498428,100
1.11,1.6236,5.22761,100,100,100,4.859609235,100
1.12,1.63636,5.4375,100,100,100,5.035778862,100
1.13,1.64943,5.66803,100,100,100,5.245114809,100
1.14,1.66279,5.92241,100,100,100,5.460411285,100
1.15,1.67647,6.20455,100,100,100,5.738827219,100
1.16,1.69048,6.51923,100,100,100,6.002235352,100
1.17,1.70482,6.87245,100,100,100,6.356815408,100
1.18,1.71951,7.27174,100,100,100,6.700843364,100
1.19,1.73457,7.72674,100,100,100,7.056926037,100
1.2,1.75,8.25,100,100,100,7.567840836,100
1.21,1.76582,8.85811,100,100,100,8.003106013,100
1.22,1.78205,9.57353,100,100,100,8.711087571,100
1.23,1.7987,10.4274,100,100,100,9.55224184,100
1.24,1.81579,11.4643,100,100,100,10.43587141,100
1.25,1.83333,12.75,100,100,100,11.48044052,100
1.26,1.85135,14.3864,100,100,100,12.86222188,100
1.27,1.86986,16.5395,100,100,100,15.06168338,100
1.28,1.88889,19.5,100,100,100,17.3970454,100
1.29,1.90845,23.8269,100,100,100,21.43616598,100
1.3,1.92857,30.75,100,100,100,27.37633533,100
1.31,1.94928,43.6071,100,100,100,39.6596395,100
1.32,1.97059,75.75,100,100,100,71.07029633,100
1.33,1.99254,100,100,100,100,100,100
1.34,2.01515,100,100,100,100,100,100
1.35,2.03846,100,100,100,100,100,100
1.36,2.0625,100,100,100,100,100,100
1.37,2.0873,100,100,100,100,100,100
1.38,2.1129,100,100,100,100,100,100
1.39,2.13934,100,100,100,100,100,100
1.4,2.16667,100,100,100,100,100,100
1.41,2.19492,100,100,100,100,100,100
1.42,2.22414,100,100,100,100,100,100
1.43,2.25439,100,100,100,100,100,100
1.44,2.28571,100,100,100,100,100,100
1.45,2.31818,100,100,100,100,100,100
1.46,2.35185,100,100,100,100,100,100
1.47,2.38679,100,100,100,100,100,100
1.48,2.42308,100,100,100,100,100,100
1.49,2.46078,100,100,100,100,100,100
1.5,2.5,100,100,100,100,100,100
1.51,2.54082,100,100,100,100,100,100
1.52,2.58333,100,100,100,100,100,100
1.53,2.62766,100,100,100,100,100,100
1.54,2.67391,100,100,100,100,100,100
1.55,2.72222,100,100,100,100,100,100
1.56,2.77273,100,100,100,100,100,100
1.57,2.82558,100,100,100,100,100,100
1.58,2.88095,100,100,100,100,100,100
1.59,2.93902,100,100,100,100,100,100
1.6,3,100,100,100,100,100,100
1.61,3.0641,100,100,100,100,100,100
1.62,3.13158,100,100,100,100,100,100
1.63,3.2027,100,100,100,100,100,100
1.64,3.27778,100,100,100,100,100,100
1.65,3.35714,100,100,100,100,100,100
1.66,3.44118,100,100,100,100,100,100
1.67,3.5303,100,100,100,100,100,100
1.68,3.625,100,100,100,100,100,100
1.69,3.72581,100,100,100,100,100,100
1.7,3.83333,100,100,100,100,100,100
1.71,3.94828,100,100,100,100,100,100
1.72,4.07143,100,100,100,100,100,100
1.73,4.2037,100,100,100,100,100,100
1.74,4.34615,100,100,100,100,100,100
1.75,4.5,100,100,100,100,100,100
1.76,4.66667,100,100,100,100,100,100
1.77,4.84783,100,100,100,100,100,100
1.78,5.04545,100,100,100,100,100,100
1.79,5.2619,100,100,100,100,100,100
1.8,5.5,100,100,100,100,100,100
1.81,5.76316,100,100,100,100,100,100
1.82,6.05556,100,100,100,100,100,100
1.83,6.38235,100,100,100,100,100,100
1.84,6.75,100,100,100,100,100,100
1.85,7.16667,100,100,100,100,100,100
1.86,7.64286,100,100,100,100,100,100
1.87,8.19231,100,100,100,100,100,100
1.88,8.83333,100,100,100,100,100,100
1.89,9.59091,100,100,100,100,100,100
1.9,10.5,100,100,100,100,100,100
1.91,11.6111,100,100,100,100,100,100
1.92,13,100,100,100,100,100,100
1.93,14.7857,100,100,100,100,100,100
1.94,17.1667,100,100,100,100,100,100
1.95,20.5,100,100,100,100,100,100
1.96,25.5,100,100,100,100,100,100
1.97,33.8333,100,100,100,100,100,100
1.98,50.5,100,100,100,100,100,100
1.99,100,100,100,100,100,100,100
2,100,100,100,100,100,,


==> TikZFigures/ExpectedLatency_Exp_N2_p05_rslow01.csv <==
lambda,KJ,Rer,Rep,Red,DN,RerApprox,RepApprox
0.01,1.00251,3.15927,1.0101,1.0101,5.62982,3.161555471,1.010466129
0.02,1.00505,3.25179,1.02041,1.02041,5.7672,3.256405604,1.020846183
0.03,1.00761,3.34218,1.03093,1.03093,5.91281,3.349329534,1.031465767
0.04,1.0102,3.43136,1.04167,1.04167,6.06742,3.435992645,1.041364096
0.05,1.01282,3.52009,1.05263,1.05263,6.23188,3.52902014,1.052862165
0.06,1.01546,3.60901,1.06383,1.06383,6.40719,3.621736586,1.063944852
0.07,1.01813,3.69867,1.07527,1.07527,6.59443,3.711566703,1.076529307
0.08,1.02083,3.78956,1.08696,1.08696,6.79487,3.811185775,1.088179016
0.09,1.02356,3.88211,1.0989,1.0989,7.00997,3.90544824,1.100327699
0.1,1.02632,3.97672,1.11111,1.11111,7.24138,4.003378455,1.111163224
0.11,1.0291,4.07374,1.1236,1.1236,7.49104,4.105912317,1.124733096
0.12,1.03191,4.17356,1.13636,1.13636,7.76119,4.206156998,1.136543972
0.13,1.03476,4.27651,1.14943,1.14943,8.05447,4.31442428,1.149637784
0.14,1.03763,4.38296,1.16279,1.16279,8.37398,4.417741089,1.164170828
0.15,1.04054,4.49325,1.17647,1.17647,8.7234,4.533523386,1.177081349
0.16,1.04348,4.60777,1.19048,1.19048,9.10714,4.656496895,1.191686995
0.17,1.04645,4.72691,1.20482,1.20482,9.53052,4.764031758,1.20505305
0.18,1.04945,4.85106,1.21951,1.21951,10,4.908640037,1.219286257
0.19,1.05249,4.98068,1.23457,1.23457,10.5236,5.031452548,1.234864882
0.2,1.05556,5.11622,1.25,1.25,11.1111,5.175787945,1.250605265
0.21,1.05866,5.2582,1.26582,1.26582,11.7751,5.327560837,1.266469541
0.22,1.0618,5.40716,1.28205,1.28205,12.5316,5.47505336,1.282750054
0.23,1.06497,5.5637,1.2987,1.2987,13.4014,5.644405999,1.300500471
0.24,1.06818,5.72848,1.31579,1.31579,14.4118,5.82129665,1.317138179
0.25,1.07143,5.90222,1.33333,1.33333,15.6,5.994584834,1.33262985
0.26,1.07471,6.08571,1.35135,1.35135,17.0175,6.179191682,1.353334845
0.27,1.07803,6.27985,1.36986,1.36986,18.7379,6.376093815,1.369493227
0.28,1.0814,6.4856,1.38889,1.38889,20.8696,6.598061336,1.38969864
0.29,1.0848,6.70407,1.40845,1.40845,23.5802,6.820101193,1.407846643
0.3,1.08824,6.93648,1.42857,1.42857,27.1429,7.05977795,1.429250254
0.31,1.09172,7.1842,1.44928,1.44928,32.0339,7.299111094,1.450107003
0.32,1.09524,7.4488,1.47059,1.47059,39.1667,7.609009034,1.470868722
0.33,1.0988,7.73203,1.49254,1.49254,50.5405,7.868968439,1.493094716
0.34,1.10241,8.03589,1.51515,1.51515,71.5385,8.171171054,1.51639557
0.35,1.10606,8.36264,1.53846,1.53846,100,8.563965011,1.539250935
0.36,1.10976,8.7149,1.5625,1.5625,100,8.917329067,1.562481043
0.37,1.1135,9.09566,1.5873,1.5873,100,9.283267972,1.587168147
0.38,1.11728,9.50837,1.6129,1.6129,100,9.725897373,1.612965848
0.39,1.12112,9.95706,1.63934,1.63934,100,10.11697751,1.640465762
0.4,1.125,10.4464,1.66667,1.66667,100,10.68278968,1.667778095
0.41,1.12893,10.9819,1.69492,1.69492,100,11.17975388,1.696407069
0.42,1.13291,11.5699,1.72414,1.72414,100,11.81765714,1.725223464
0.43,1.13694,12.2183,1.75439,1.75439,100,12.49267972,1.753878699
0.44,1.14103,12.9361,1.78571,1.78571,100,13.2398977,1.786390071
0.45,1.14516,13.7344,1.81818,1.81818,100,14.16333692,1.817097329
0.46,1.14935,14.6265,1.85185,1.85185,100,14.94145357,1.853891542
0.47,1.15359,15.6289,1.88679,1.88679,100,16.04239528,1.889868914
0.48,1.15789,16.7618,1.92308,1.92308,100,17.31452677,1.923286856
0.49,1.16225,18.0504,1.96078,1.96078,100,18.50222517,1.963434112
0.5,1.16667,19.5267,2,2,100,19.88406725,2.002658467
0.51,1.17114,21.2316,2.04082,2.04082,100,21.82892446,2.04297309
0.52,1.17568,23.2184,2.08333,2.08333,100,23.83607479,2.083361828
0.53,1.18027,25.5579,2.12766,2.12766,100,26.18048501,2.127083329
0.54,1.18493,28.3457,2.17391,2.17391,100,28.8328226,2.172935516
0.55,1.18966,31.7147,2.22222,2.22222,100,32.51305203,2.224820459
0.56,1.19444,35.8547,2.27273,2.27273,100,36.61998766,2.273427095
0.57,1.1993,41.047,2.32558,2.32558,100,42.28572212,2.328952882
0.58,1.20423,47.7268,2.38095,2.38095,100,49.08758192,2.379395549
0.59,1.20922,56.6058,2.43902,2.43902,100,58.09673753,2.440393766
0.6,1.21429,68.9331,2.5,2.5,100,71.10234302,2.49850384
0.61,1.21942,87.1233,2.5641,2.5641,100,90.71180152,2.566139892
0.62,1.22464,100,2.63158,2.63158,100,100,2.633298526
0.63,1.22993,100,2.7027,2.7027,100,100,2.707624827
0.64,1.23529,100,2.77778,2.77778,100,100,2.783081356
0.65,1.24074,100,2.85714,2.85714,100,100,2.863293541
0.66,1.24627,100,2.94118,2.94118,100,100,2.943636131
0.67,1.25188,100,3.0303,3.0303,100,100,3.027459679
0.68,1.25758,100,3.125,3.125,100,100,3.121531039
0.69,1.26336,100,3.22581,3.22581,100,100,3.229538304
0.7,1.26923,100,3.33333,3.33333,100,100,3.341011573
0.71,1.27519,100,3.44828,3.44828,100,100,3.446563745
0.72,1.28125,100,3.57143,3.57143,100,100,3.576495757
0.73,1.2874,100,3.7037,3.7037,100,100,3.713031937
0.74,1.29365,100,3.84615,3.84615,100,100,3.850881764
0.75,1.3,100,4,4,100,100,3.998744197
0.76,1.30645,100,4.16667,4.16667,100,100,4.17349965
0.77,1.31301,100,4.34783,4.34783,100,100,4.338262425
0.78,1.31967,100,4.54545,4.54545,100,100,4.542535084
0.79,1.32645,100,4.7619,4.7619,100,100,4.734057301
0.8,1.33333,100,5,5,100,100,5.004487377
0.81,1.34034,100,5.26316,5.26316,100,100,5.281654459
0.82,1.34746,100,5.55556,5.55556,100,100,5.569940498
0.83,1.3547,100,5.88235,5.88235,100,100,5.887761549
0.84,1.36207,100,6.25,6.25,100,100,6.270883034
0.85,1.36957,100,6.66667,6.66667,100,100,6.643618525
0.86,1.37719,100,7.14286,7.14286,100,100,7.182508299
0.87,1.38496,100,7.69231,7.69231,100,100,7.689883419
0.88,1.39286,100,8.33333,8.33333,100,100,8.339439077
0.89,1.4009,100,9.09091,9.09091,100,100,9.071572267
0.9,1.40909,100,10,10,100,100,10.01267961
0.91,1.41743,100,11.1111,11.1111,100,100,11.0095613
0.92,1.42593,100,12.5,12.5,100,100,12.60234633
0.93,1.43458,100,14.2857,14.2857,100,100,14.31150258
0.94,1.4434,100,16.6667,16.6667,100,100,16.67276228
0.95,1.45238,100,20,20,100,100,20.03710716
0.96,1.46154,100,25,25,100,100,25.08391155
0.97,1.47087,100,33.3333,33.3333,100,100,100
0.98,1.48039,100,50,50,100,100,100
0.99,1.4901,100,100,100,100,100,100
1,1.5,100,100,100,100,100,100
1.01,1.5101,100,100,100,100,100,100
1.02,1.52041,100,100,100,100,100,100
1.03,1.53093,100,100,100,100,100,100
1.04,1.54167,100,100,100,100,100,100
1.05,1.55263,100,100,100,100,100,100
1.06,1.56383,100,100,100,100,100,100
1.07,1.57527,100,100,100,100,100,100
1.08,1.58696,100,100,100,100,100,100
1.09,1.5989,100,100,100,100,100,100
1.1,1.61111,100,100,100,100,100,100
1.11,1.6236,100,100,100,100,100,100
1.12,1.63636,100,100,100,100,100,100
1.13,1.64943,100,100,100,100,100,100
1.14,1.66279,100,100,100,100,100,100
1.15,1.67647,100,100,100,100,100,100
1.16,1.69048,100,100,100,100,100,100
1.17,1.70482,100,100,100,100,100,100
1.18,1.71951,100,100,100,100,100,100
1.19,1.73457,100,100,100,100,100,100
1.2,1.75,100,100,100,100,100,100
1.21,1.76582,100,100,100,100,100,100
1.22,1.78205,100,100,100,100,100,100
1.23,1.7987,100,100,100,100,100,100
1.24,1.81579,100,100,100,100,100,100
1.25,1.83333,100,100,100,100,100,100
1.26,1.85135,100,100,100,100,100,100
1.27,1.86986,100,100,100,100,100,100
1.28,1.88889,100,100,100,100,100,100
1.29,1.90845,100,100,100,100,100,100
1.3,1.92857,100,100,100,100,100,100
1.31,1.94928,100,100,100,100,100,100
1.32,1.97059,100,100,100,100,100,100
1.33,1.99254,100,100,100,100,100,100
1.34,2.01515,100,100,100,100,100,100
1.35,2.03846,100,100,100,100,100,100
1.36,2.0625,100,100,100,100,100,100
1.37,2.0873,100,100,100,100,100,100
1.38,2.1129,100,100,100,100,100,100
1.39,2.13934,100,100,100,100,100,100
1.4,2.16667,100,100,100,100,100,100
1.41,2.19492,100,100,100,100,100,100
1.42,2.22414,100,100,100,100,100,100
1.43,2.25439,100,100,100,100,100,100
1.44,2.28571,100,100,100,100,100,100
1.45,2.31818,100,100,100,100,100,100
1.46,2.35185,100,100,100,100,100,100
1.47,2.38679,100,100,100,100,100,100
1.48,2.42308,100,100,100,100,100,100
1.49,2.46078,100,100,100,100,100,100
1.5,2.5,100,100,100,100,100,100
1.51,2.54082,100,100,100,100,100,100
1.52,2.58333,100,100,100,100,100,100
1.53,2.62766,100,100,100,100,100,100
1.54,2.67391,100,100,100,100,100,100
1.55,2.72222,100,100,100,100,100,100
1.56,2.77273,100,100,100,100,100,100
1.57,2.82558,100,100,100,100,100,100
1.58,2.88095,100,100,100,100,100,100
1.59,2.93902,100,100,100,100,100,100
1.6,3,100,100,100,100,100,100
1.61,3.0641,100,100,100,100,100,100
1.62,3.13158,100,100,100,100,100,100
1.63,3.2027,100,100,100,100,100,100
1.64,3.27778,100,100,100,100,100,100
1.65,3.35714,100,100,100,100,100,100
1.66,3.44118,100,100,100,100,100,100
1.67,3.5303,100,100,100,100,100,100
1.68,3.625,100,100,100,100,100,100
1.69,3.72581,100,100,100,100,100,100
1.7,3.83333,100,100,100,100,100,100
1.71,3.94828,100,100,100,100,100,100
1.72,4.07143,100,100,100,100,100,100
1.73,4.2037,100,100,100,100,100,100
1.74,4.34615,100,100,100,100,100,100
1.75,4.5,100,100,100,100,100,100
1.76,4.66667,100,100,100,100,100,100
1.77,4.84783,100,100,100,100,100,100
1.78,5.04545,100,100,100,100,100,100
1.79,5.2619,100,100,100,100,100,100
1.8,5.5,100,100,100,100,100,100
1.81,5.76316,100,100,100,100,100,100
1.82,6.05556,100,100,100,100,100,100
1.83,6.38235,100,100,100,100,100,100
1.84,6.75,100,100,100,100,100,100
1.85,7.16667,100,100,100,100,100,100
1.86,7.64286,100,100,100,100,100,100
1.87,8.19231,100,100,100,100,100,100
1.88,8.83333,100,100,100,100,100,100
1.89,9.59091,100,100,100,100,100,100
1.9,10.5,100,100,100,100,100,100
1.91,11.6111,100,100,100,100,100,100
1.92,13,100,100,100,100,100,100
1.93,14.7857,100,100,100,100,100,100
1.94,17.1667,100,100,100,100,100,100
1.95,20.5,100,100,100,100,100,100
1.96,25.5,100,100,100,100,100,100
1.97,33.8333,100,100,100,100,100,100
1.98,50.5,100,100,100,100,100,100
1.99,100,100,100,100,100,100,100
2,100,100,100,100,100,,


==> TikZFigures/StabilityDR_R_TW_SF_Exp_IID_N10_p05.csv <==
rslow,KS,KT,Rep,Red,Rer,DN
0.01,0.8,1,0.505,0.505,0.232116,0.019802
0.02,0.8,1,0.51,0.51,0.267047,0.0392157
0.03,0.8,1,0.515,0.515,0.292443,0.0582524
0.04,0.8,1,0.52,0.52,0.313356,0.0769231
0.05,0.8,1,0.525,0.525,0.331566,0.0952381
0.06,0.8,1,0.53,0.53,0.347936,0.113208
0.07,0.8,1,0.535,0.535,0.362955,0.130841
0.08,0.8,1,0.54,0.54,0.376932,0.148148
0.09,0.8,1,0.545,0.545,0.390074,0.165138
0.1,0.8,1,0.55,0.55,0.40253,0.181818
0.11,0.8,1,0.555,0.555,0.414409,0.198198
0.12,0.8,1,0.56,0.56,0.425796,0.214286
0.13,0.8,1,0.565,0.565,0.436756,0.230088
0.14,0.8,1,0.57,0.57,0.44734,0.245614
0.15,0.8,1,0.575,0.575,0.457592,0.26087
0.16,0.8,1,0.58,0.58,0.467548,0.275862
0.17,0.8,1,0.585,0.585,0.477235,0.290598
0.18,0.8,1,0.59,0.59,0.486681,0.305085
0.19,0.8,1,0.595,0.595,0.495905,0.319328
0.2,0.8,1,0.6,0.6,0.504926,0.333333
0.21,0.8,1,0.605,0.605,0.51376,0.347107
0.22,0.8,1,0.61,0.61,0.522422,0.360656
0.23,0.8,1,0.615,0.615,0.530923,0.373984
0.24,0.8,1,0.62,0.62,0.539275,0.387097
0.25,0.8,1,0.625,0.625,0.547488,0.4
0.26,0.825397,1,0.63,0.63,0.55557,0.412698
0.27,0.85119,1,0.635,0.635,0.563529,0.425197
0.28,0.875,1,0.64,0.64,0.571372,0.4375
0.29,0.899227,1,0.645,0.645,0.579106,0.449612
0.3,0.923077,1,0.65,0.65,0.586737,0.461538
0.31,0.946565,1,0.655,0.655,0.594269,0.473282
0.32,0.969699,1,0.66,0.66,0.601709,0.484848
0.33,0.992726,1,0.665,0.665,0.60906,0.496241
0.34,1.01493,1,0.67,0.67,0.616327,0.507463
0.35,1.03704,1,0.675,0.675,0.623514,0.518519
0.36,1.05882,1,0.68,0.68,0.630624,0.529412
0.37,1.0803,1,0.685,0.685,0.63766,0.540146
0.38,1.10145,1,0.69,0.69,0.644626,0.550725
0.39,1.12232,1,0.695,0.695,0.651524,0.561151
0.4,1.14286,1,0.7,0.7,0.658357,0.571429
0.41,1.16312,1,0.705,0.705,0.665128,0.58156
0.42,1.1831,1,0.71,0.71,0.671839,0.591549
0.43,1.20357,1,0.715,0.715,0.678492,0.601399
0.44,1.22222,1,0.72,0.72,0.68509,0.611111
0.45,1.24197,1,0.725,0.725,0.691634,0.62069
0.46,1.26027,1,0.73,0.73,0.698125,0.630137
0.47,1.27891,1,0.735,0.735,0.704567,0.639456
0.48,1.2973,1,0.74,0.74,0.71096,0.648649
0.49,1.31544,1,0.745,0.745,0.717306,0.657718
0.5,1.33334,1,0.75,0.75,0.723607,0.666667
0.51,1.35124,1,0.755,0.755,0.729863,0.675497
0.52,1.36842,1,0.76,0.76,0.736077,0.684211
0.53,1.38562,1,0.765,0.765,0.742249,0.69281
0.54,1.40327,1,0.77,0.77,0.748381,0.701299
0.55,1.41936,1,0.775,0.775,0.754474,0.709677
0.56,1.4359,1,0.78,0.78,0.760529,0.717949
0.57,1.45223,1,0.785,0.785,0.766547,0.726115
0.58,1.46835,1,0.79,0.79,0.772528,0.734177
0.59,1.48428,1,0.795,0.795,0.778475,0.742138
0.6,1.5,1,0.8,0.8,0.784387,0.75
0.61,1.51553,1,0.805,0.805,0.790267,0.757764
0.62,1.53087,1,0.81,0.81,0.796113,0.765432
0.63,1.54601,1,0.815,0.815,0.801928,0.773006
0.64,1.56098,1,0.82,0.82,0.807712,0.780488
0.65,1.57576,1,0.825,0.825,0.813466,0.787879
0.66,1.59036,1,0.83,0.83,0.819191,0.795181
0.67,1.60479,1,0.835,0.835,0.824887,0.802395
0.68,1.61905,1,0.84,0.84,0.830554,0.809524
0.69,1.63314,1,0.845,0.845,0.836194,0.816568
0.7,1.64706,1,0.85,0.85,0.841807,0.823529
0.71,1.66082,1,0.855,0.855,0.847394,0.830409
0.72,1.67442,1,0.86,0.86,0.852955,0.837209
0.73,1.68786,1,0.865,0.865,0.858491,0.843931
0.74,1.70115,1,0.87,0.87,0.864003,0.850575
0.75,1.71471,1,0.875,0.875,0.86949,0.857143
0.76,1.72727,1,0.88,0.88,0.874953,0.863636
0.77,1.74011,1,0.885,0.885,0.880393,0.870056
0.78,1.75281,1,0.89,0.89,0.885811,0.876404
0.79,1.76536,1,0.895,0.895,0.891206,0.882682
0.8,1.77778,1,0.9,0.9,0.896579,0.888889
0.81,1.79006,1,0.905,0.905,0.901931,0.895028
0.82,1.8022,1,0.91,0.91,0.907261,0.901099
0.83,1.81421,1,0.915,0.915,0.912571,0.907104
0.84,1.82609,1,0.92,0.92,0.917861,0.913043
0.85,1.83784,1,0.925,0.925,0.923131,0.918919
0.86,1.84946,1,0.93,0.93,0.928381,0.924731
0.87,1.86096,1,0.935,0.935,0.933612,0.930481
0.88,1.87234,1,0.94,0.94,0.938824,0.93617
0.89,1.8836,1,0.945,0.945,0.944017,0.941799
0.9,1.89474,1,0.95,0.95,0.949192,0.947368
0.91,1.90576,1,0.955,0.955,0.954349,0.95288
0.92,1.91667,1,0.96,0.96,0.959488,0.958333
0.93,1.92746,1,0.965,0.965,0.96461,0.963731
0.94,1.93814,1,0.97,0.97,0.969715,0.969072
0.95,1.94872,1,0.975,0.975,0.974803,0.974359
0.96,1.95918,1,0.98,0.98,0.979875,0.979592
0.97,1.96954,1,0.985,0.985,0.98493,0.984772
0.98,1.97987,1,0.99,0.99,0.989969,0.989899
0.99,1.98995,1,0.995,0.995,0.994992,0.994975


==> TikZFigures/StabilityDR_R_TW_SF_Exp_IID_N10_p05_rslow01_likely.csv <==
likely,KJ,KT,Rep,Red,Rer,DN
0.01,1.01834,1,0.917431,0.55,0.950244,0.917431
0.02,0.980777,1,0.847458,0.55,0.910246,0.847458
0.03,0.971723,1,0.787402,0.55,0.875554,0.787402
0.04,0.96302,1,0.735294,0.55,0.844758,0.735294
0.05,0.954654,1,0.689655,0.55,0.817046,0.689655
0.06,0.946611,1,0.649351,0.55,0.791874,0.649351
0.07,0.938879,1,0.613497,0.55,0.768844,0.613497
0.08,0.931446,1,0.581395,0.55,0.747652,0.581395
0.09,0.9243,1,0.552486,0.55,0.728061,0.552486
0.1,0.917431,1,0.55,0.55,0.709874,0.526316
0.11,0.91083,1,0.55,0.55,0.692935,0.502513
0.12,0.904486,1,0.55,0.55,0.677107,0.480769
0.13,0.898392,1,0.55,0.55,0.66228,0.460829
0.14,0.892538,1,0.55,0.55,0.648356,0.442478
0.15,0.886918,1,0.55,0.55,0.635252,0.425532
0.16,0.881523,1,0.55,0.55,0.622896,0.409836
0.17,0.876347,1,0.55,0.55,0.611225,0.395257
0.18,0.871384,1,0.55,0.55,0.600182,0.381679
0.19,0.866626,1,0.55,0.55,0.58972,0.369004
0.2,0.862069,1,0.55,0.55,0.579793,0.357143
0.21,0.857706,1,0.55,0.55,0.570364,0.346021
0.22,0.853534,1,0.55,0.55,0.561398,0.33557
0.23,0.849545,1,0.55,0.55,0.552862,0.325733
0.24,0.845737,1,0.55,0.55,0.54473,0.316456
0.25,0.842105,1,0.55,0.55,0.536975,0.307692
0.26,0.838645,1,0.55,0.55,0.529574,0.299401
0.27,0.835352,1,0.55,0.55,0.522507,0.291545
0.28,0.832224,1,0.55,0.55,0.515754,0.284091
0.29,0.829256,1,0.55,0.55,0.509298,0.277008
0.3,0.826446,1,0.55,0.55,0.503123,0.27027
0.31,0.823791,1,0.55,0.55,0.497214,0.263852
0.32,0.821288,1,0.55,0.55,0.491559,0.257732
0.33,0.818934,1,0.55,0.55,0.486144,0.251889
0.34,0.816727,1,0.55,0.55,0.480959,0.246305
0.35,0.814664,1,0.55,0.55,0.475994,0.240964
0.36,0.812744,1,0.55,0.55,0.471239,0.235849
0.37,0.810964,1,0.55,0.55,0.466685,0.230947
0.38,0.809323,1,0.55,0.55,0.462324,0.226244
0.39,0.80782,1,0.55,0.55,0.458149,0.221729
0.4,0.806452,1,0.55,0.55,0.454154,0.217391
0.41,0.805218,1,0.55,0.55,0.450332,0.21322
0.42,0.804117,1,0.55,0.55,0.446678,0.209205
0.43,0.803148,1,0.55,0.55,0.443187,0.205339
0.44,0.802311,1,0.55,0.55,0.439853,0.201613
0.45,0.801603,1,0.55,0.55,0.436674,0.19802
0.46,0.801025,1,0.55,0.55,0.433645,0.194553
0.47,0.800576,1,0.55,0.55,0.430762,0.191205
0.48,0.800256,1,0.55,0.55,0.428024,0.18797
0.49,0.800064,1,0.55,0.55,0.425427,0.184843
0.5,0.8,1,0.55,0.55,0.42297,0.181818
0.51,0.800064,1,0.55,0.55,0.425427,0.184843
0.52,0.800256,1,0.55,0.55,0.428024,0.18797
0.53,0.800576,1,0.55,0.55,0.430762,0.191205
0.54,0.801025,1,0.55,0.55,0.433645,0.194553
0.55,0.801603,1,0.55,0.55,0.436674,0.19802
0.56,0.802311,1,0.55,0.55,0.439853,0.201613
0.57,0.803148,1,0.55,0.55,0.443187,0.205339
0.58,0.804117,1,0.55,0.55,0.446678,0.209205
0.59,0.805218,1,0.55,0.55,0.450332,0.21322
0.6,0.806452,1,0.55,0.55,0.454154,0.217391
0.61,0.80782,1,0.55,0.55,0.458149,0.221729
0.62,0.809323,1,0.55,0.55,0.462324,0.226244
0.63,0.810964,1,0.55,0.55,0.466685,0.230947
0.64,0.812744,1,0.55,0.55,0.471239,0.235849
0.65,0.814664,1,0.55,0.55,0.475994,0.240964
0.66,0.816727,1,0.55,0.55,0.480959,0.246305
0.67,0.818934,1,0.55,0.55,0.486144,0.251889
0.68,0.821288,1,0.55,0.55,0.491559,0.257732
0.69,0.823791,1,0.55,0.55,0.497214,0.263852
0.7,0.826446,1,0.55,0.55,0.503123,0.27027
0.71,0.829256,1,0.55,0.55,0.509298,0.277008
0.72,0.832224,1,0.55,0.55,0.515754,0.284091
0.73,0.835352,1,0.55,0.55,0.522507,0.291545
0.74,0.838645,1,0.55,0.55,0.529574,0.299401
0.75,0.842105,1,0.55,0.55,0.536975,0.307692
0.76,0.845737,1,0.55,0.55,0.54473,0.316456
0.77,0.849545,1,0.55,0.55,0.552862,0.325733
0.78,0.853534,1,0.55,0.55,0.561398,0.33557
0.79,0.857706,1,0.55,0.55,0.570364,0.346021
0.8,0.862069,1,0.55,0.55,0.579793,0.357143
0.81,0.866626,1,0.55,0.55,0.58972,0.369004
0.82,0.871384,1,0.55,0.55,0.600182,0.381679
0.83,0.876347,1,0.55,0.55,0.611225,0.395257
0.84,0.881523,1,0.55,0.55,0.622896,0.409836
0.85,0.886918,1,0.55,0.55,0.635252,0.425532
0.86,0.892538,1,0.55,0.55,0.648356,0.442478
0.87,0.898392,1,0.55,0.55,0.66228,0.460829
0.88,0.904486,1,0.55,0.55,0.677107,0.480769
0.89,0.91083,1,0.55,0.55,0.692935,0.502513
0.9,0.917431,1,0.55,0.55,0.709874,0.526316
0.91,0.9243,1,0.552486,0.55,0.728061,0.552486
0.92,0.931446,1,0.581395,0.55,0.747652,0.581395
0.93,0.938879,1,0.613497,0.55,0.768844,0.613497
0.94,0.946611,1,0.649351,0.55,0.791874,0.649351
0.95,0.954654,1,0.689655,0.55,0.817046,0.689655
0.96,0.96302,1,0.735294,0.55,0.844758,0.735294
0.97,0.971723,1,0.787402,0.55,0.875554,0.787402
0.98,0.980777,1,0.847458,0.55,0.910246,0.847458
0.99,1.01834,1,0.917431,0.55,0.950244,0.917431


==> TikZFigures/StabilityDR_R_TW_SF_Exp_IID_N10_p05_rslow06_likely.csv <==
likely,KS,KT,Rep,Red,Rer,DN
0.01,1.59579,1,0.993377,0.8,0.993379,0.993377
0.02,1.59168,1,0.986842,0.8,0.986849,0.986842
0.03,1.58768,1,0.980392,0.8,0.980412,0.980392
0.04,1.58378,1,0.974026,0.8,0.974066,0.974026
0.05,1.57999,1,0.967742,0.8,0.967812,0.967742
0.06,1.57629,1,0.961538,0.8,0.961649,0.961538
0.07,1.5727,1,0.955414,0.8,0.955578,0.955414
0.08,1.5692,1,0.949367,0.8,0.949596,0.949367
0.09,1.5658,1,0.943396,0.8,0.943705,0.943396
0.1,1.5625,1,0.9375,0.8,0.937904,0.9375
0.11,1.55929,1,0.931677,0.8,0.932191,0.931677
0.12,1.55618,1,0.925926,0.8,0.926568,0.925926
0.13,1.55316,1,0.920245,0.8,0.921034,0.920245
0.14,1.55023,1,0.914634,0.8,0.915589,0.914634
0.15,1.54739,1,0.909091,0.8,0.910231,0.909091
0.16,1.54464,1,0.903614,0.8,0.904962,0.903614
0.17,1.54198,1,0.898204,0.8,0.899782,0.898204
0.18,1.53941,1,0.892857,0.8,0.89469,0.892857
0.19,1.53692,1,0.887574,0.8,0.889686,0.887574
0.2,1.53453,1,0.882353,0.8,0.884772,0.882353
0.21,1.53221,1,0.877193,0.8,0.879946,0.877193
0.22,1.52998,1,0.872093,0.8,0.87521,0.872093
0.23,1.52784,1,0.867052,0.8,0.870565,0.867052
0.24,1.52579,1,0.862069,0.8,0.86601,0.862069
0.25,1.52381,1,0.857143,0.8,0.861546,0.857143
0.26,1.52192,1,0.852273,0.8,0.857175,0.852273
0.27,1.5201,1,0.847458,0.8,0.852898,0.847458
0.28,1.51837,1,0.842697,0.8,0.848716,0.842697
0.29,1.51672,1,0.837989,0.8,0.844629,0.837989
0.3,1.51515,1,0.833333,0.8,0.840641,0.833333
0.31,1.51366,1,0.828729,0.8,0.836752,0.828729
0.32,1.51225,1,0.824176,0.8,0.832965,0.824176
0.33,1.51092,1,0.819672,0.8,0.829282,0.819672
0.34,1.50966,1,0.815217,0.8,0.825705,0.815217
0.35,1.50849,1,0.810811,0.8,0.822237,0.810811
0.36,1.50739,1,0.806452,0.8,0.818882,0.806452
0.37,1.50636,1,0.802139,0.8,0.815642,0.802139
0.38,1.50542,1,0.8,0.8,0.812522,0.797872
0.39,1.50455,1,0.8,0.8,0.809526,0.793651
0.4,1.50376,1,0.8,0.8,0.806659,0.789474
0.41,1.50304,1,0.8,0.8,0.803925,0.78534
0.42,1.5024,1,0.8,0.8,0.801331,0.78125
0.43,1.50184,1,0.8,0.8,0.798883,0.777202
0.44,1.50135,1,0.8,0.8,0.796588,0.773196
0.45,1.50094,1,0.8,0.8,0.794454,0.769231
0.46,1.5006,1,0.8,0.8,0.792491,0.765306
0.47,1.50034,1,0.8,0.8,0.790708,0.761421
0.48,1.50015,1,0.8,0.8,0.789116,0.757576
0.49,1.50004,1,0.8,0.8,0.787727,0.753769
0.5,1.5,1,0.8,0.8,0.786556,0.75
0.51,1.50004,1,0.8,0.8,0.787727,0.753769
0.52,1.50015,1,0.8,0.8,0.789116,0.757576
0.53,1.50034,1,0.8,0.8,0.790708,0.761421
0.54,1.5006,1,0.8,0.8,0.792491,0.765306
0.55,1.50094,1,0.8,0.8,0.794454,0.769231
0.56,1.50135,1,0.8,0.8,0.796588,0.773196
0.57,1.50184,1,0.8,0.8,0.798883,0.777202
0.58,1.5024,1,0.8,0.8,0.801331,0.78125
0.59,1.50304,1,0.8,0.8,0.803925,0.78534
0.6,1.50376,1,0.8,0.8,0.806659,0.789474
0.61,1.50455,1,0.8,0.8,0.809526,0.793651
0.62,1.50542,1,0.8,0.8,0.812522,0.797872
0.63,1.50636,1,0.802139,0.8,0.815642,0.802139
0.64,1.50739,1,0.806452,0.8,0.818882,0.806452
0.65,1.50849,1,0.810811,0.8,0.822237,0.810811
0.66,1.50966,1,0.815217,0.8,0.825705,0.815217
0.67,1.51092,1,0.819672,0.8,0.829282,0.819672
0.68,1.51225,1,0.824176,0.8,0.832965,0.824176
0.69,1.51366,1,0.828729,0.8,0.836752,0.828729
0.7,1.51515,1,0.833333,0.8,0.840641,0.833333
0.71,1.51672,1,0.837989,0.8,0.844629,0.837989
0.72,1.51837,1,0.842697,0.8,0.848716,0.842697
0.73,1.5201,1,0.847458,0.8,0.852898,0.847458
0.74,1.52192,1,0.852273,0.8,0.857175,0.852273
0.75,1.52381,1,0.857143,0.8,0.861546,0.857143
0.76,1.52579,1,0.862069,0.8,0.86601,0.862069
0.77,1.52784,1,0.867052,0.8,0.870565,0.867052
0.78,1.52998,1,0.872093,0.8,0.87521,0.872093
0.79,1.53221,1,0.877193,0.8,0.879946,0.877193
0.8,1.53453,1,0.882353,0.8,0.884772,0.882353
0.81,1.53692,1,0.887574,0.8,0.889686,0.887574
0.82,1.53941,1,0.892857,0.8,0.89469,0.892857
0.83,1.54198,1,0.898204,0.8,0.899782,0.898204
0.84,1.54464,1,0.903614,0.8,0.904962,0.903614
0.85,1.54739,1,0.909091,0.8,0.910231,0.909091
0.86,1.55023,1,0.914634,0.8,0.915589,0.914634
0.87,1.55316,1,0.920245,0.8,0.921034,0.920245
0.88,1.55618,1,0.925926,0.8,0.926568,0.925926
0.89,1.55929,1,0.931677,0.8,0.932191,0.931677
0.9,1.5625,1,0.9375,0.8,0.937904,0.9375
0.91,1.5658,1,0.943396,0.8,0.943705,0.943396
0.92,1.5692,1,0.949367,0.8,0.949596,0.949367
0.93,1.5727,1,0.955414,0.8,0.955578,0.955414
0.94,1.57629,1,0.961538,0.8,0.961649,0.961538
0.95,1.57999,1,0.967742,0.8,0.967812,0.967742
0.96,1.58378,1,0.974026,0.8,0.974066,0.974026
0.97,1.58768,1,0.980392,0.8,0.980412,0.980392
0.98,1.59168,1,0.986842,0.8,0.986849,0.986842
0.99,1.59579,1,0.993377,0.8,0.993379,0.993377


==> TikZFigures/StabilityDR_R_TW_SF_Exp_N10_p05.csv <==
rslow,KT,KS,Rep,Red,Rer,DN
0.01,1,0.666667,0.5,0.5,0.212397,0.019802
0.02,1,0.666667,0.5,0.5,0.235399,0.0392157
0.03,1,0.666667,0.5,0.5,0.252162,0.0582524
0.04,1,0.666667,0.5,0.5,0.266038,0.0769231
0.05,1,0.666667,0.5,0.5,0.278193,0.0952381
0.06,1,0.666667,0.5,0.5,0.289186,0.113208
0.07,1,0.666667,0.5,0.5,0.299336,0.130841
0.08,1,0.666667,0.5,0.5,0.308841,0.148148
0.09,1,0.666667,0.5,0.5,0.317838,0.165138
0.1,1,0.666667,0.5,0.5,0.326422,0.181818
0.11,1,0.666667,0.5,0.5,0.334665,0.198198
0.12,1,0.666667,0.5,0.5,0.342623,0.214286
0.13,1,0.666667,0.5,0.5,0.350339,0.230088
0.14,1,0.666667,0.5,0.5,0.357851,0.245614
0.15,1,0.666667,0.5,0.5,0.365188,0.26087
0.16,1,0.666667,0.5,0.5,0.372377,0.275862
0.17,1,0.666667,0.5,0.5,0.379439,0.290598
0.18,1,0.666667,0.5,0.5,0.386395,0.305085
0.19,1,0.666667,0.5,0.5,0.393264,0.319328
0.2,1,0.666667,0.5,0.5,0.400065,0.333333
0.21,1,0.666667,0.5,0.5,0.406813,0.347107
0.22,1,0.666667,0.5,0.5,0.413526,0.360656
0.23,1,0.666667,0.5,0.5,0.420221,0.373984
0.24,1,0.666667,0.5,0.5,0.426916,0.387097
0.25,1,0.666667,0.5,0.5,0.43363,0.4
0.26,1,0.666667,0.5,0.5,0.440382,0.412698
0.27,1,0.666667,0.5,0.5,0.447196,0.425197
0.28,1,0.666667,0.5,0.5,0.454096,0.4375
0.29,1,0.666667,0.5,0.5,0.461112,0.449612
0.3,1,0.666667,0.5,0.5,0.46828,0.461538
0.31,1,0.666667,0.5,0.5,0.475641,0.473282
0.32,1,0.666667,0.5,0.5,0.484848,0.484848
0.33,1,0.666667,0.5,0.5,0.496241,0.496241
0.34,1,0.666667,0.507463,0.5,0.507463,0.507463
0.35,1,0.666667,0.518519,0.5,0.518519,0.518519
0.36,1,0.666667,0.529412,0.5,0.529412,0.529412
0.37,1,0.666667,0.540146,0.5,0.540146,0.540146
0.38,1,0.666667,0.550725,0.5,0.550725,0.550725
0.39,1,0.666667,0.561151,0.5,0.561151,0.561151
0.4,1,0.666667,0.571429,0.5,0.571429,0.571429
0.41,1,0.666667,0.58156,0.5,0.58156,0.58156
0.42,1,0.666667,0.591549,0.5,0.591549,0.591549
0.43,1,0.666667,0.601399,0.5,0.601399,0.601399
0.44,1,0.666667,0.611111,0.5,0.611111,0.611111
0.45,1,0.666667,0.62069,0.5,0.62069,0.62069
0.46,1,0.666667,0.630137,0.5,0.630137,0.630137
0.47,1,0.666667,0.639456,0.5,0.639456,0.639456
0.48,1,0.666667,0.648649,0.5,0.648649,0.648649
0.49,1,0.666667,0.657718,0.5,0.657718,0.657718
0.5,1,0.666668,0.666667,0.5,0.666667,0.666667
0.51,1,0.675497,0.675497,0.5,0.675497,0.675497
0.52,1,0.684214,0.684211,0.5,0.684211,0.684211
0.53,1,0.69281,0.69281,0.5,0.69281,0.69281
0.54,1,0.7013,0.701299,0.5,0.701299,0.701299
0.55,1,0.709693,0.709677,0.5,0.709677,0.709677
0.56,1,0.717949,0.717949,0.5,0.717949,0.717949
0.57,1,0.726116,0.726115,0.5,0.726115,0.726115
0.58,1,0.73418,0.734177,0.5,0.734177,0.734177
0.59,1,0.742142,0.742138,0.5,0.742138,0.742138
0.6,1,0.750061,0.75,0.5,0.75,0.75
0.61,1,0.757765,0.757764,0.5,0.757764,0.757764
0.62,1,0.765432,0.765432,0.5,0.765432,0.765432
0.63,1,0.773977,0.773006,0.5,0.773006,0.773006
0.64,1,0.780491,0.780488,0.5,0.780488,0.780488
0.65,1,0.787879,0.787879,0.5,0.787879,0.787879
0.66,1,0.795181,0.795181,0.5,0.795181,0.795181
0.67,1,0.802395,0.802395,0.5,0.802395,0.802395
0.68,1,0.809524,0.809524,0.5,0.809524,0.809524
0.69,1,0.816568,0.816568,0.5,0.816568,0.816568
0.7,1,0.823531,0.823529,0.5,0.823529,0.823529
0.71,1,0.830409,0.830409,0.5,0.830409,0.830409
0.72,1,0.837209,0.837209,0.5,0.837209,0.837209
0.73,1,0.843946,0.843931,0.5,0.843931,0.843931
0.74,1,0.850819,0.850575,0.5,0.850575,0.850575
0.75,1,0.857143,0.857143,0.5,0.857143,0.857143
0.76,1,0.863636,0.863636,0.5,0.863636,0.863636
0.77,1,0.870057,0.870056,0.5,0.870056,0.870056
0.78,1,0.876405,0.876404,0.5,0.876404,0.876404
0.79,1,0.883658,0.882682,0.5,0.882682,0.882682
0.8,1,0.888893,0.888889,0.5,0.888889,0.888889
0.81,1,0.895028,0.895028,0.5,0.895028,0.895028
0.82,1,0.901102,0.901099,0.5,0.901099,0.901099
0.83,1,0.907107,0.907104,0.5,0.907104,0.907104
0.84,1,0.913043,0.913043,0.5,0.913043,0.913043
0.85,1,0.918919,0.918919,0.5,0.918919,0.918919
0.86,1,0.924731,0.924731,0.5,0.924731,0.924731
0.87,1,0.930481,0.930481,0.5,0.930481,0.930481
0.88,1,0.93617,0.93617,0.5,0.93617,0.93617
0.89,1,0.941799,0.941799,0.5,0.941799,0.941799
0.9,1,0.947368,0.947368,0.5,0.947368,0.947368
0.91,1,0.95288,0.95288,0.5,0.95288,0.95288
0.92,1,0.958336,0.958333,0.5,0.958333,0.958333
0.93,1,0.963732,0.963731,0.5,0.963731,0.963731
0.94,1,0.969072,0.969072,0.5,0.969072,0.969072
0.95,1,0.974359,0.974359,0.5,0.974359,0.974359
0.96,1,0.979592,0.979592,0.5,0.979592,0.979592
0.97,1,0.984787,0.984772,0.5,0.984772,0.984772
0.98,1,0.990146,0.989899,0.5,0.989899,0.989899
0.99,1,0.994975,0.994975,0.5,0.994975,0.994975


==> TikZFigures/StabilityDR_R_TW_SF_Exp_N10_p05_rslow01.csv <==
prob,KT,KS,Rep,Red,Rer,DN
0.01,0.555003,0.509168,0.5,0.5,0.50917,0.50917
0.02,0.560085,0.509996,0.5,0.5,0.474645,0.474645
0.03,0.565265,0.514986,0.5,0.5,0.445088,0.445088
0.04,0.570542,0.519967,0.5,0.5,0.419514,0.419514
0.05,0.575918,0.524935,0.5,0.5,0.401642,0.397184
0.06,0.5814,0.529886,0.5,0.5,0.389437,0.377529
0.07,0.587006,0.534817,0.5,0.5,0.378782,0.36011
0.08,0.592676,0.539724,0.5,0.5,0.369415,0.344577
0.09,0.59848,0.544603,0.5,0.5,0.361131,0.33065
0.1,0.604394,0.549451,0.5,0.5,0.353767,0.318103
0.11,0.610437,0.554263,0.5,0.5,0.347192,0.30675
0.12,0.616601,0.559034,0.5,0.5,0.341299,0.296438
0.13,0.622884,0.563761,0.5,0.5,0.336,0.28704
0.14,0.629294,0.568441,0.5,0.5,0.331223,0.278447
0.15,0.63584,0.573066,0.5,0.5,0.326907,0.270569
0.16,0.642523,0.577636,0.5,0.5,0.323001,0.263329
0.17,0.649353,0.582141,0.5,0.5,0.319462,0.25666
0.18,0.656324,0.586581,0.5,0.5,0.316253,0.250506
0.19,0.66345,0.590948,0.5,0.5,0.313341,0.244815
0.2,0.670734,0.595238,0.5,0.5,0.310701,0.239547
0.21,0.678177,0.599449,0.5,0.5,0.308307,0.234663
0.22,0.685787,0.603574,0.5,0.5,0.306139,0.230129
0.23,0.693566,0.607609,0.5,0.5,0.30418,0.225918
0.24,0.701532,0.611549,0.5,0.5,0.302413,0.222003
0.25,0.709678,0.615385,0.5,0.5,0.300824,0.218362
0.26,0.718021,0.619118,0.5,0.5,0.299402,0.214975
0.27,0.726557,0.622744,0.5,0.5,0.298136,0.211823
0.28,0.735295,0.626253,0.5,0.5,0.297014,0.20889
0.29,0.744255,0.629646,0.5,0.5,0.29603,0.206163
0.3,0.753429,0.632912,0.5,0.5,0.295176,0.203628
0.31,0.762836,0.636052,0.5,0.5,0.294444,0.201274
0.32,0.772479,0.639061,0.5,0.5,0.293829,0.199091
0.33,0.782408,0.641931,0.5,0.5,0.293325,0.197068
0.34,0.792516,0.644665,0.5,0.5,0.292927,0.195199
0.35,0.802923,0.647249,0.5,0.5,0.292632,0.193475
0.36,0.813618,0.649689,0.5,0.5,0.292434,0.191889
0.37,0.82459,0.651976,0.5,0.5,0.292332,0.190436
0.38,0.835878,0.654109,0.5,0.5,0.292321,0.18911
0.39,0.847458,0.656084,0.5,0.5,0.292399,0.187906
0.4,0.859381,0.657897,0.5,0.5,0.292564,0.186821
0.41,0.871639,0.659545,0.5,0.5,0.292813,0.185849
0.42,0.884238,0.661029,0.5,0.5,0.293146,0.184988
0.43,0.897405,0.662343,0.5,0.5,0.29356,0.184235
0.44,0.910598,0.663483,0.5,0.5,0.294053,0.183588
0.45,0.924392,0.664453,0.5,0.5,0.294626,0.183044
0.46,0.938565,0.665247,0.5,0.5,0.295277,0.1826
0.47,0.953212,0.665868,0.5,0.5,0.296005,0.182257
0.48,0.96832,0.666311,0.5,0.5,0.29681,0.182013
0.49,0.983901,0.666578,0.5,0.5,0.297692,0.181867
0.5,1,0.666667,0.5,0.5,0.29865,0.181818
0.51,0.983901,0.666578,0.5,0.5,0.297692,0.181867
0.52,0.968319,0.666311,0.5,0.5,0.29681,0.182013
0.53,0.953212,0.665868,0.5,0.5,0.296005,0.182257
0.54,0.938563,0.665248,0.5,0.5,0.295277,0.1826
0.55,0.924392,0.664452,0.5,0.5,0.294626,0.183044
0.56,0.910598,0.663485,0.5,0.5,0.294053,0.183588
0.57,0.897405,0.66234,0.5,0.5,0.29356,0.184235
0.58,0.884378,0.661027,0.5,0.5,0.293146,0.184988
0.59,0.871639,0.659546,0.5,0.5,0.292813,0.185849
0.6,0.859381,0.657895,0.5,0.5,0.292564,0.186821
0.61,0.847458,0.656082,0.5,0.5,0.292399,0.187906
0.62,0.835878,0.654108,0.5,0.5,0.292321,0.18911
0.63,0.82459,0.651976,0.5,0.5,0.292332,0.190436
0.64,0.813611,0.64969,0.5,0.5,0.292434,0.191889
0.65,0.802923,0.64725,0.5,0.5,0.292632,0.193475
0.66,0.792516,0.644662,0.5,0.5,0.292927,0.195199
0.67,0.782766,0.641931,0.5,0.5,0.293325,0.197068
0.68,0.772479,0.639059,0.5,0.5,0.293829,0.199091
0.69,0.762836,0.636051,0.5,0.5,0.294444,0.201274
0.7,0.753429,0.632913,0.5,0.5,0.295176,0.203628
0.71,0.744255,0.629647,0.5,0.5,0.29603,0.206163
0.72,0.735295,0.626253,0.5,0.5,0.297014,0.20889
0.73,0.726557,0.622743,0.5,0.5,0.298136,0.211823
0.74,0.718021,0.619118,0.5,0.5,0.299402,0.214975
0.75,0.709678,0.615388,0.5,0.5,0.300824,0.218362
0.76,0.701532,0.61155,0.5,0.5,0.302413,0.222003
0.77,0.693566,0.60761,0.5,0.5,0.30418,0.225918
0.78,0.685787,0.603574,0.5,0.5,0.306139,0.230129
0.79,0.678177,0.599449,0.5,0.5,0.308307,0.234663
0.8,0.670734,0.595238,0.5,0.5,0.310701,0.239547
0.81,0.66345,0.590947,0.5,0.5,0.313341,0.244815
0.82,0.656324,0.58658,0.5,0.5,0.316253,0.250506
0.83,0.649353,0.58214,0.5,0.5,0.319462,0.25666
0.84,0.642523,0.577636,0.5,0.5,0.323001,0.263329
0.85,0.63584,0.573066,0.5,0.5,0.326907,0.270569
0.86,0.629294,0.568441,0.5,0.5,0.331223,0.278447
0.87,0.622884,0.563761,0.5,0.5,0.336,0.28704
0.88,0.616601,0.559034,0.5,0.5,0.341299,0.296438
0.89,0.610437,0.554262,0.5,0.5,0.347192,0.30675
0.9,0.604394,0.549451,0.5,0.5,0.353767,0.318103
0.91,0.59848,0.544603,0.5,0.5,0.361131,0.33065
0.92,0.592671,0.539724,0.5,0.5,0.369415,0.344577
0.93,0.587003,0.534817,0.5,0.5,0.378782,0.36011
0.94,0.5814,0.529886,0.5,0.5,0.389437,0.377529
0.95,0.575918,0.524934,0.5,0.5,0.401642,0.397184
0.96,0.570542,0.519967,0.5,0.5,0.419514,0.419514
0.97,0.565265,0.514986,0.5,0.5,0.445088,0.445088
0.98,0.560085,0.509996,0.5,0.5,0.474645,0.474645
0.99,0.555003,0.509227,0.5,0.5,0.50917,0.50917


==> TikZFigures/StabilityDR_R_TW_SF_Exp_N10_p05_rslow01_likely.csv <==
likely,KT,KS,Rep,Red,Rer,DN
0.01,1,0.9901,0.939895,0.5,0.93873,0.917431
0.02,1,0.980396,0.891998,0.5,0.888602,0.847458
0.03,1,0.970972,0.851156,0.5,0.845278,0.787402
0.04,1,0.962515,0.81551,0.5,0.807102,0.735294
0.05,1,0.952396,0.783951,0.5,0.773048,0.689655
0.06,1,0.943397,0.755725,0.5,0.742393,0.649351
0.07,1,0.934579,0.73028,0.5,0.7146,0.613497
0.08,1,0.925926,0.707196,0.5,0.689251,0.581395
0.09,1,0.917899,0.686143,0.5,0.666014,0.552486
0.1,1,0.909091,0.666859,0.5,0.644619,0.526316
0.11,1,0.900901,0.649128,0.5,0.624844,0.502513
0.12,1,0.892857,0.632774,0.5,0.606504,0.480769
0.13,1,0.884956,0.617646,0.5,0.589441,0.460829
0.14,1,0.877193,0.603622,0.5,0.573523,0.442478
0.15,1,0.869566,0.590594,0.5,0.558636,0.425532
0.16,1,0.862071,0.578473,0.5,0.544681,0.409836
0.17,1,0.854716,0.567179,0.5,0.531571,0.395257
0.18,1,0.847459,0.556647,0.5,0.519232,0.381679
0.19,1,0.84034,0.546819,0.5,0.507598,0.369004
0.2,1,0.833335,0.537645,0.5,0.49661,0.357143
0.21,1,0.826447,0.529084,0.5,0.486217,0.346021
0.22,1,0.819672,0.521098,0.5,0.476372,0.33557
0.23,1,0.813008,0.51366,0.5,0.467034,0.325733
0.24,1,0.806453,0.506746,0.5,0.458168,0.316456
0.25,1,0.8,0.5,0.5,0.449738,0.307692
0.26,1,0.793651,0.5,0.5,0.441716,0.299401
0.27,1,0.787402,0.5,0.5,0.434074,0.291545
0.28,1,0.78125,0.5,0.5,0.426789,0.284091
0.29,1,0.775194,0.5,0.5,0.419837,0.277008
0.3,1,0.769231,0.5,0.5,0.413198,0.27027
0.31,1,0.763359,0.5,0.5,0.406855,0.263852
0.32,1,0.757576,0.5,0.5,0.400789,0.257732
0.33,1,0.75188,0.5,0.5,0.394987,0.251889
0.34,1,0.746269,0.5,0.5,0.389432,0.246305
0.35,1,0.740741,0.5,0.5,0.384114,0.240964
0.36,1,0.735299,0.5,0.5,0.379019,0.235849
0.37,1,0.729928,0.5,0.5,0.374137,0.230947
0.38,1,0.724639,0.5,0.5,0.369458,0.226244
0.39,1,0.719425,0.5,0.5,0.364972,0.221729
0.4,1,0.714286,0.5,0.5,0.360672,0.217391
0.41,1,0.709221,0.5,0.5,0.356549,0.21322
0.42,1,0.704226,0.5,0.5,0.352596,0.209205
0.43,1,0.699301,0.5,0.5,0.348806,0.205339
0.44,1,0.694446,0.5,0.5,0.345174,0.201613
0.45,1,0.689655,0.5,0.5,0.341695,0.19802
0.46,1,0.684932,0.5,0.5,0.338362,0.194553
0.47,1,0.680272,0.5,0.5,0.335173,0.191205
0.48,1,0.675677,0.5,0.5,0.332122,0.18797
0.49,1,0.671141,0.5,0.5,0.329206,0.184843
0.5,1,0.666667,0.5,0.5,0.326422,0.181818
0.51,1,0.671141,0.5,0.5,0.329206,0.184843
0.52,1,0.675677,0.5,0.5,0.332122,0.18797
0.53,1,0.680272,0.5,0.5,0.335173,0.191205
0.54,1,0.684932,0.5,0.5,0.338362,0.194553
0.55,1,0.689655,0.5,0.5,0.341695,0.19802
0.56,1,0.694445,0.5,0.5,0.345174,0.201613
0.57,1,0.699301,0.5,0.5,0.348806,0.205339
0.58,1,0.704226,0.5,0.5,0.352596,0.209205
0.59,1,0.709221,0.5,0.5,0.356549,0.21322
0.6,1,0.714286,0.5,0.5,0.360672,0.217391
0.61,1,0.719425,0.5,0.5,0.364972,0.221729
0.62,1,0.724639,0.5,0.5,0.369458,0.226244
0.63,1,0.729928,0.5,0.5,0.374137,0.230947
0.64,1,0.735298,0.5,0.5,0.379019,0.235849
0.65,1,0.740741,0.5,0.5,0.384114,0.240964
0.66,1,0.74627,0.5,0.5,0.389432,0.246305
0.67,1,0.75188,0.5,0.5,0.394987,0.251889
0.68,1,0.757576,0.5,0.5,0.400789,0.257732
0.69,1,0.763359,0.5,0.5,0.406855,0.263852
0.7,1,0.769231,0.5,0.5,0.413198,0.27027
0.71,1,0.775194,0.5,0.5,0.419837,0.277008
0.72,1,0.78125,0.5,0.5,0.426789,0.284091
0.73,1,0.787402,0.5,0.5,0.434074,0.291545
0.74,1,0.793651,0.5,0.5,0.441716,0.299401
0.75,1,0.8,0.5,0.5,0.449738,0.307692
0.76,1,0.806453,0.506746,0.5,0.458168,0.316456
0.77,1,0.813008,0.51366,0.5,0.467034,0.325733
0.78,1,0.819672,0.521098,0.5,0.476372,0.33557
0.79,1,0.826447,0.529084,0.5,0.486217,0.346021
0.8,1,0.833394,0.537645,0.5,0.49661,0.357143
0.81,1,0.840336,0.546819,0.5,0.507598,0.369004
0.82,1,0.847458,0.556647,0.5,0.519232,0.381679
0.83,1,0.854705,0.567179,0.5,0.531571,0.395257
0.84,1,0.862084,0.578473,0.5,0.544681,0.409836
0.85,1,0.869566,0.590594,0.5,0.558636,0.425532
0.86,1,0.877193,0.603622,0.5,0.573523,0.442478
0.87,1,0.884956,0.617646,0.5,0.589441,0.460829
0.88,1,0.892857,0.632774,0.5,0.606504,0.480769
0.89,1,0.900904,0.649128,0.5,0.624844,0.502513
0.9,1,0.909091,0.666859,0.5,0.644619,0.526316
0.91,1,0.917434,0.686143,0.5,0.666014,0.552486
0.92,1,0.926905,0.707196,0.5,0.689251,0.581395
0.93,1,0.934579,0.73028,0.5,0.7146,0.613497
0.94,1,0.943397,0.755725,0.5,0.742393,0.649351
0.95,1,0.952383,0.783951,0.5,0.773048,0.689655
0.96,1,0.9616,0.81551,0.5,0.807102,0.735294
0.97,1,0.970877,0.851156,0.5,0.845278,0.787402
0.98,1,0.980396,0.891998,0.5,0.888602,0.847458
0.99,1,0.991075,0.939895,0.5,0.93873,0.917431


==> TikZFigures/StabilityDR_R_TW_SF_Exp_N10_p05_rslow06_likely.csv <==
likely,KT,KS,Rep,Rer,DN,Red
0.01,1,0.994368,0.993377,0.993377,0.993377,0.5
0.02,1,0.986842,0.986842,0.986842,0.986842,0.5
0.03,1,0.980452,0.980392,0.980392,0.980392,0.5
0.04,1,0.974026,0.974026,0.974026,0.974026,0.5
0.05,1,0.967743,0.967742,0.967742,0.967742,0.5
0.06,1,0.961836,0.961538,0.961538,0.961538,0.5
0.07,1,0.955414,0.955414,0.955414,0.955414,0.5
0.08,1,0.94937,0.949367,0.949367,0.949367,0.5
0.09,1,0.943396,0.943396,0.943396,0.943396,0.5
0.1,1,0.9375,0.9375,0.9375,0.9375,0.5
0.11,1,0.931677,0.931677,0.931677,0.931677,0.5
0.12,1,0.926169,0.925926,0.925926,0.925926,0.5
0.13,1,0.920245,0.920245,0.920245,0.920245,0.5
0.14,1,0.914635,0.914634,0.914634,0.914634,0.5
0.15,1,0.909094,0.909091,0.909091,0.909091,0.5
0.16,1,0.903614,0.903614,0.903614,0.903614,0.5
0.17,1,0.898205,0.898204,0.898204,0.898204,0.5
0.18,1,0.892857,0.892857,0.892857,0.892857,0.5
0.19,1,0.887575,0.887574,0.887574,0.887574,0.5
0.2,1,0.88333,0.882353,0.882353,0.882353,0.5
0.21,1,0.877193,0.877193,0.877193,0.877193,0.5
0.22,1,0.872095,0.872093,0.872093,0.872093,0.5
0.23,1,0.867052,0.867052,0.867052,0.867052,0.5
0.24,1,0.86207,0.862069,0.862069,0.862069,0.5
0.25,1,0.857143,0.857143,0.857143,0.857143,0.5
0.26,1,0.852273,0.852273,0.852273,0.852273,0.5
0.27,1,0.847458,0.847458,0.847458,0.847458,0.5
0.28,1,0.842697,0.842697,0.842697,0.842697,0.5
0.29,1,0.837989,0.837989,0.837989,0.837989,0.5
0.3,1,0.833333,0.833333,0.833333,0.833333,0.5
0.31,1,0.828971,0.828729,0.828729,0.828729,0.5
0.32,1,0.824177,0.824176,0.824176,0.824176,0.5
0.33,1,0.819672,0.819672,0.819672,0.819672,0.5
0.34,1,0.815217,0.815217,0.815217,0.815217,0.5
0.35,1,0.810826,0.810811,0.810811,0.810811,0.5
0.36,1,0.806695,0.806452,0.806452,0.806452,0.5
0.37,1,0.800729,0.802139,0.802139,0.802139,0.5
0.38,1,0.797888,0.797872,0.797872,0.797872,0.5
0.39,1,0.793651,0.793651,0.793651,0.793651,0.5
0.4,1,0.789474,0.789474,0.789474,0.789474,0.5
0.41,1,0.785342,0.78534,0.78534,0.78534,0.5
0.42,1,0.781251,0.78125,0.78125,0.78125,0.5
0.43,1,0.777202,0.777202,0.777202,0.777202,0.5
0.44,1,0.773257,0.773196,0.773196,0.773196,0.5
0.45,1,0.769231,0.769231,0.769231,0.769231,0.5
0.46,1,0.765308,0.765306,0.765306,0.765306,0.5
0.47,1,0.761421,0.761421,0.761421,0.761421,0.5
0.48,1,0.757576,0.757576,0.757576,0.757576,0.5
0.49,1,0.754016,0.753769,0.753769,0.753769,0.5
0.5,1,0.750061,0.75,0.75,0.75,0.5
0.51,1,0.754016,0.753769,0.753769,0.753769,0.5
0.52,1,0.757576,0.757576,0.757576,0.757576,0.5
0.53,1,0.761421,0.761421,0.761421,0.761421,0.5
0.54,1,0.765308,0.765306,0.765306,0.765306,0.5
0.55,1,0.769231,0.769231,0.769231,0.769231,0.5
0.56,1,0.773257,0.773196,0.773196,0.773196,0.5
0.57,1,0.777202,0.777202,0.777202,0.777202,0.5
0.58,1,0.781251,0.78125,0.78125,0.78125,0.5
0.59,1,0.785342,0.78534,0.78534,0.78534,0.5
0.6,1,0.789474,0.789474,0.789474,0.789474,0.5
0.61,1,0.793651,0.793651,0.793651,0.793651,0.5
0.62,1,0.797888,0.797872,0.797872,0.797872,0.5
0.63,1,0.800729,0.802139,0.802139,0.802139,0.5
0.64,1,0.806452,0.806452,0.806452,0.806452,0.5
0.65,1,0.810826,0.810811,0.810811,0.810811,0.5
0.66,1,0.815217,0.815217,0.815217,0.815217,0.5
0.67,1,0.819672,0.819672,0.819672,0.819672,0.5
0.68,1,0.824177,0.824176,0.824176,0.824176,0.5
0.69,1,0.828971,0.828729,0.828729,0.828729,0.5
0.7,1,0.833333,0.833333,0.833333,0.833333,0.5
0.71,1,0.837989,0.837989,0.837989,0.837989,0.5
0.72,1,0.842697,0.842697,0.842697,0.842697,0.5
0.73,1,0.847458,0.847458,0.847458,0.847458,0.5
0.74,1,0.852273,0.852273,0.852273,0.852273,0.5
0.75,1,0.857143,0.857143,0.857143,0.857143,0.5
0.76,1,0.86207,0.862069,0.862069,0.862069,0.5
0.77,1,0.867052,0.867052,0.867052,0.867052,0.5
0.78,1,0.872109,0.872093,0.872093,0.872093,0.5
0.79,1,0.877193,0.877193,0.877193,0.877193,0.5
0.8,1,0.882357,0.882353,0.882353,0.882353,0.5
0.81,1,0.887575,0.887574,0.887574,0.887574,0.5
0.82,1,0.892857,0.892857,0.892857,0.892857,0.5
0.83,1,0.898205,0.898204,0.898204,0.898204,0.5
0.84,1,0.903614,0.903614,0.903614,0.903614,0.5
0.85,1,0.909094,0.909091,0.909091,0.909091,0.5
0.86,1,0.914635,0.914634,0.914634,0.914634,0.5
0.87,1,0.920245,0.920245,0.920245,0.920245,0.5
0.88,1,0.926169,0.925926,0.925926,0.925926,0.5
0.89,1,0.931677,0.931677,0.931677,0.931677,0.5
0.9,1,0.9375,0.9375,0.9375,0.9375,0.5
0.91,1,0.943396,0.943396,0.943396,0.943396,0.5
0.92,1,0.94937,0.949367,0.949367,0.949367,0.5
0.93,1,0.955414,0.955414,0.955414,0.955414,0.5
0.94,1,0.961836,0.961538,0.961538,0.961538,0.5
0.95,1,0.967742,0.967742,0.967742,0.967742,0.5
0.96,1,0.974029,0.974026,0.974026,0.974026,0.5
0.97,1,0.980452,0.980392,0.980392,0.980392,0.5
0.98,1,0.986842,0.986842,0.986842,0.986842,0.5
0.99,1,0.994368,0.993377,0.993377,0.993377,0.5


==> TikZFigures/StabilityDR_R_TW_SF_Exp_N10_rslow01.csv <==
prob,KT,KS,Rep,Red,Rer,DN
0,1,1,1,1,1,1
0.01,1,0.990001,0.99,0.99,0.909266,0.909266
0.02,1,0.980009,0.98,0.98,0.832545,0.832545
0.03,1,0.970028,0.97,0.97,0.766863,0.766863
0.04,1,0.960066,0.96,0.96,0.710032,0.710032
0.05,1,0.950131,0.95,0.95,0.660408,0.660408
0.06,1,0.940229,0.94,0.94,0.616732,0.616732
0.07,1,0.930367,0.93,0.93,0.578023,0.578023
0.08,1,0.920553,0.92,0.92,0.543504,0.543504
0.09,1,0.910795,0.91,0.91,0.512556,0.512556
0.1,1,0.901099,0.9,0.9,0.484673,0.484673
0.11,1,0.891477,0.89,0.89,0.459445,0.459445
0.12,1,0.881934,0.88,0.88,0.43653,0.43653
0.13,1,0.872477,0.87,0.87,0.415644,0.415644
0.14,1,0.863122,0.86,0.86,0.396549,0.396549
0.15,1,0.853868,0.85,0.85,0.379043,0.379043
0.16,1,0.844733,0.84,0.84,0.36334,0.362954
0.17,1,0.83572,0.83,0.83,0.35053,0.348134
0.18,1,0.826842,0.82,0.82,0.339116,0.334457
0.19,1,0.818107,0.81,0.81,0.328972,0.321812
0.2,1,0.809524,0.8,0.8,0.319986,0.310105
0.21,1,0.801103,0.79,0.79,0.312053,0.29925
0.22,1,0.792855,0.78,0.78,0.30508,0.289176
0.23,1,0.784786,0.77,0.77,0.298981,0.279818
0.24,1,0.776909,0.76,0.76,0.293677,0.271119
0.25,1,0.769231,0.75,0.75,0.289097,0.263027
0.26,1,0.761763,0.74,0.74,0.285177,0.255499
0.27,1,0.754515,0.73,0.73,0.281858,0.248495
0.28,1,0.747496,0.72,0.72,0.279088,0.241979
0.29,1,0.740713,0.71,0.71,0.276819,0.235918
0.3,1,0.734178,0.7,0.7,0.275009,0.230285
0.31,1,0.727897,0.69,0.69,0.27362,0.225054
0.32,1,0.721881,0.68,0.68,0.272618,0.220202
0.33,1,0.716141,0.67,0.67,0.271973,0.215707
0.34,1,0.710676,0.66,0.66,0.271659,0.211553
0.35,1,0.705505,0.65,0.65,0.271651,0.207721
0.36,1,0.700627,0.64,0.64,0.271929,0.204198
0.37,1,0.69605,0.63,0.63,0.272474,0.200969
0.38,1,0.691784,0.62,0.62,0.27327,0.198022
0.39,1,0.687836,0.61,0.61,0.274302,0.195347
0.4,1,0.684211,0.6,0.6,0.275558,0.192935
0.41,1,0.680915,0.59,0.59,0.277027,0.190776
0.42,1,0.677951,0.58,0.58,0.278699,0.188863
0.43,1,0.675325,0.57,0.57,0.280567,0.18719
0.44,1,0.673036,0.56,0.56,0.282623,0.185751
0.45,1,0.671101,0.55,0.55,0.284861,0.184541
0.46,1,0.669508,0.54,0.54,0.287277,0.183557
0.47,1,0.668265,0.53,0.53,0.289867,0.182794
0.48,1,0.667378,0.52,0.52,0.292627,0.182251
0.49,1,0.666845,0.51,0.51,0.295555,0.181926
0.5,1,0.666667,0.5,0.5,0.29865,0.181818
0.51,1,0.666844,0.51,0.51,0.295555,0.181926
0.52,1,0.667378,0.52,0.52,0.292627,0.182251
0.53,1,0.668265,0.53,0.53,0.289867,0.182794
0.54,1,0.669505,0.54,0.54,0.287277,0.183557
0.55,1,0.671098,0.55,0.55,0.284861,0.184541
0.56,1,0.673038,0.56,0.56,0.282623,0.185751
0.57,1,0.675324,0.57,0.57,0.280567,0.18719
0.58,1,0.677951,0.58,0.58,0.278699,0.188863
0.59,1,0.680913,0.59,0.59,0.277027,0.190776
0.6,1,0.684213,0.6,0.6,0.275558,0.192935
0.61,1,0.687839,0.61,0.61,0.274302,0.195347
0.62,1,0.691784,0.62,0.62,0.27327,0.198022
0.63,1,0.69605,0.63,0.63,0.272474,0.200969
0.64,1,0.700626,0.64,0.64,0.271929,0.204198
0.65,1,0.705505,0.65,0.65,0.271651,0.207721
0.66,1,0.710676,0.66,0.66,0.271659,0.211553
0.67,1,0.716139,0.67,0.67,0.271973,0.215707
0.68,1,0.721883,0.68,0.68,0.272618,0.220202
0.69,1,0.727897,0.69,0.69,0.27362,0.225054
0.7,1,0.734181,0.7,0.7,0.275009,0.230285
0.71,1,0.740714,0.71,0.71,0.276819,0.235918
0.72,1,0.747495,0.72,0.72,0.279088,0.241979
0.73,1,0.754515,0.73,0.73,0.281858,0.248495
0.74,1,0.761763,0.74,0.74,0.285177,0.255499
0.75,1,0.769232,0.75,0.75,0.289097,0.263027
0.76,1,0.776909,0.76,0.76,0.293677,0.271119
0.77,1,0.784786,0.77,0.77,0.298981,0.279818
0.78,1,0.792854,0.78,0.78,0.30508,0.289176
0.79,1,0.801103,0.79,0.79,0.312053,0.29925
0.8,1,0.809524,0.8,0.8,0.319986,0.310105
0.81,1,0.818107,0.81,0.81,0.328972,0.321812
0.82,1,0.826844,0.82,0.82,0.339116,0.334457
0.83,1,0.83572,0.83,0.83,0.35053,0.348134
0.84,1,0.844732,0.84,0.84,0.36334,0.362954
0.85,1,0.85387,0.85,0.85,0.379043,0.379043
0.86,1,0.86312,0.86,0.86,0.396549,0.396549
0.87,1,0.872477,0.87,0.87,0.415644,0.415644
0.88,1,0.881932,0.88,0.88,0.43653,0.43653
0.89,1,0.891475,0.89,0.89,0.459445,0.459445
0.9,1,0.9011,0.9,0.9,0.484673,0.484673
0.91,1,0.910794,0.91,0.91,0.512556,0.512556
0.92,1,0.920554,0.92,0.92,0.543504,0.543504
0.93,1,0.930367,0.93,0.93,0.578023,0.578023
0.94,1,0.94023,0.94,0.94,0.616732,0.616732
0.95,1,0.950131,0.95,0.95,0.660408,0.660408
0.96,1,0.960067,0.96,0.96,0.710032,0.710032
0.97,1,0.970028,0.97,0.97,0.766863,0.766863
0.98,1,0.980009,0.98,0.98,0.832545,0.832545
0.99,1,0.990002,0.99,0.99,0.909266,0.909266
1,1,1,1,1,1,1


==> TikZFigures/StabilityDR_R_TW_SF_Pow_IID_N10_p05.csv <==
rslow,KS,KT,Rep,Red,Rer,DN
0.01,0.916667,1,0.981329,0.981329,0.301052,0.019802
0.02,0.916667,1,1.06328,1.06328,0.388634,0.0392157
0.03,0.916667,1,1.1215,1.1215,0.447479,0.0582524
0.04,0.916667,1,1.16868,1.16868,0.492537,0.0769231
0.05,0.916667,1,1.20928,1.20928,0.529288,0.0952381
0.06,0.916667,1,1.24544,1.24544,0.560423,0.113208
0.07,0.916667,1,1.27836,1.27836,0.587482,0.130841
0.08,0.916667,1,1.30882,1.30882,0.622244,0.148148
0.09,0.916667,1,1.33731,1.33731,0.663828,0.165138
0.1,1,1,1.36421,1.36421,0.704357,0.181818
0.11,1.09009,1,1.38979,1.38979,0.743853,0.198198
0.12,1.17859,1,1.41424,1.41424,0.782359,0.214286
0.13,1.26549,1,1.43772,1.43772,0.819922,0.230088
0.14,1.35088,1,1.46037,1.46037,0.85659,0.245614
0.15,1.43478,1,1.48228,1.48228,0.89241,0.26087
0.16,1.51724,1,1.50353,1.50353,0.927426,0.275862
0.17,1.59829,1,1.52421,1.52421,0.96168,0.290598
0.18,1.67797,1,1.54436,1.54436,0.995209,0.305085
0.19,1.7563,1,1.56405,1.56405,1.02805,0.319328
0.2,1.83333,1,1.58331,1.58331,1.06023,0.333333
0.21,1.90909,1,1.60218,1.60218,1.09179,0.347107
0.22,1.98361,1,1.62069,1.62069,1.12274,0.360656
0.23,2.05691,1,1.63888,1.63888,1.15313,0.373984
0.24,2.12903,1,1.65677,1.65677,1.18296,0.387097
0.25,2.2,1,1.67438,1.67438,1.21227,0.4
0.26,2.26984,1,1.69173,1.69173,1.24107,0.412698
0.27,2.33858,1,1.70885,1.70885,1.26939,0.425197
0.28,2.40625,1,1.72574,1.72574,1.29724,0.4375
0.29,2.47287,1,1.74243,1.74243,1.32463,0.449612
0.3,2.53846,1,1.75892,1.75892,1.35159,0.461538
0.31,2.60305,1,1.77524,1.77524,1.37814,0.473282
0.32,2.66667,1,1.79138,1.79138,1.40427,0.484848
0.33,2.72932,1,1.80737,1.80737,1.43002,0.496241
0.34,2.79104,1,1.82321,1.82321,1.45539,0.507463
0.35,2.85185,1,1.83891,1.83891,1.48039,0.518519
0.36,2.91176,1,1.85448,1.85448,1.50503,0.529412
0.37,2.9708,1,1.86992,1.86992,1.52933,0.540146
0.38,3.02899,1,1.88525,1.88525,1.5533,0.550725
0.39,3.08633,1,1.90047,1.90047,1.57694,0.561151
0.4,3.14286,1,1.91558,1.91558,1.60026,0.571429
0.41,3.19858,1,1.9306,1.9306,1.62328,0.58156
0.42,3.25352,1,1.94552,1.94552,1.646,0.591549
0.43,3.30769,1,1.96036,1.96036,1.66844,0.601399
0.44,3.36111,1,1.97511,1.97511,1.69059,0.611111
0.45,3.41379,1,1.98979,1.98979,1.71247,0.62069
0.46,3.46575,1,2.00439,2.00439,1.73408,0.630137
0.47,3.51701,1,2.01893,2.01893,1.75543,0.639456
0.48,3.56757,1,2.03339,2.03339,1.77653,0.648649
0.49,3.61745,1,2.0531,2.0478,1.79738,0.657718
0.5,3.66667,1,2.07471,2.06214,1.81798,0.666667
0.51,3.71523,1,2.09612,2.07643,1.83836,0.675497
0.52,3.76316,1,2.11733,2.09067,1.8585,0.684211
0.53,3.81046,1,2.13833,2.10486,1.87842,0.69281
0.54,3.85733,1,2.15915,2.119,1.89812,0.701299
0.55,3.90323,1,2.17977,2.13309,1.91761,0.709677
0.56,3.94872,1,2.20021,2.14715,1.93689,0.717949
0.57,3.99363,1,2.22046,2.16116,1.95597,0.726115
0.58,4.03797,1,2.24053,2.17514,1.97484,0.734177
0.59,4.08176,1,2.26043,2.18909,1.99352,0.742138
0.6,4.125,1,2.28015,2.203,2.01201,0.75
0.61,4.1677,1,2.29971,2.21688,2.03031,0.757764
0.62,4.20988,1,2.3191,2.23073,2.04843,0.765432
0.63,4.25154,1,2.33832,2.24455,2.06637,0.773006
0.64,4.29268,1,2.35739,2.25835,2.08413,0.780488
0.65,4.33333,1,2.37629,2.27213,2.10172,0.787879
0.66,4.3735,1,2.39505,2.28589,2.11914,0.795181
0.67,4.41317,1,2.41365,2.29962,2.1364,0.802395
0.68,4.45238,1,2.4321,2.31334,2.15349,0.809524
0.69,4.49112,1,2.45041,2.32704,2.17043,0.816568
0.7,4.52941,1,2.46857,2.34072,2.18721,0.823529
0.71,4.56725,1,2.4866,2.3544,2.20384,0.830409
0.72,4.60465,1,2.50448,2.36806,2.22032,0.837209
0.73,4.64162,1,2.52223,2.3817,2.23665,0.843931
0.74,4.67816,1,2.53984,2.39534,2.25284,0.850575
0.75,4.71429,1,2.55733,2.40897,2.26889,0.857143
0.76,4.75,1,2.57469,2.42259,2.28479,0.863636
0.77,4.78531,1,2.59192,2.43621,2.30057,0.870056
0.78,4.82023,1,2.60902,2.44982,2.3162,0.876404
0.79,4.85475,1,2.626,2.46343,2.33171,0.882682
0.8,4.88889,1,2.64287,2.47703,2.34708,0.888889
0.81,4.92265,1,2.65961,2.49063,2.36233,0.895028
0.82,4.95604,1,2.67624,2.50424,2.37746,0.901099
0.83,4.98907,1,2.69275,2.51784,2.39246,0.907104
0.84,5.02174,1,2.70916,2.53144,2.40734,0.913043
0.85,5.05405,1,2.72545,2.54505,2.4221,0.918919
0.86,5.08602,1,2.74163,2.55866,2.43675,0.924731
0.87,5.11765,1,2.75771,2.57227,2.45128,0.930481
0.88,5.14894,1,2.77368,2.58589,2.4657,0.93617
0.89,5.17989,1,2.78955,2.59951,2.48001,0.941799
0.9,5.21053,1,2.80531,2.61314,2.49421,0.947368
0.91,5.24084,1,2.82098,2.62678,2.5083,0.95288
0.92,5.27083,1,2.83655,2.64043,2.52229,0.958333
0.93,5.30052,1,2.85202,2.65408,2.53617,0.963731
0.94,5.3299,1,2.86739,2.66775,2.54995,0.969072
0.95,5.35897,1,2.88267,2.68143,2.56363,0.974359
0.96,5.38776,1,2.89786,2.69511,2.57721,0.979592
0.97,5.41624,1,2.91296,2.70882,2.59069,0.984772
0.98,5.44444,1,2.92797,2.72253,2.60408,0.989899
0.99,5.47236,1,2.94289,2.73626,2.61737,0.994975


==> TikZFigures/StabilityDR_R_TW_SF_Pow_IID_N10_p05_rslow01_likely.csv <==
likely,KS,KT,Rep,Red,Rer,DN
0.01,2.55002,1,1.84803,1.36421,1.8305,0.917431
0.02,2.39767,1,1.7719,1.36421,1.74884,0.847458
0.03,2.26603,1,1.70451,1.36421,1.676,0.787402
0.04,2.15112,1,1.64442,1.36421,1.61053,0.735294
0.05,2.04996,1,1.59051,1.36421,1.55132,0.689655
0.06,1.96021,1,1.54189,1.36421,1.49745,0.649351
0.07,1.88006,1,1.49781,1.36421,1.4482,0.613497
0.08,1.80807,1,1.45771,1.36421,1.40297,0.581395
0.09,1.74308,1,1.42108,1.36421,1.36126,0.552486
0.1,1.68412,1,1.38753,1.36421,1.32265,0.526316
0.11,1.63043,1,1.36421,1.36421,1.28679,0.502513
0.12,1.58135,1,1.36421,1.36421,1.25339,0.480769
0.13,1.53634,1,1.36421,1.36421,1.22218,0.460829
0.14,1.49494,1,1.36421,1.36421,1.19294,0.442478
0.15,1.45676,1,1.36421,1.36421,1.16549,0.425532
0.16,1.42146,1,1.36421,1.36421,1.13965,0.409836
0.17,1.38877,1,1.36421,1.36421,1.11529,0.395257
0.18,1.35842,1,1.36421,1.36421,1.09227,0.381679
0.19,1.33021,1,1.36421,1.36421,1.07047,0.369004
0.2,1.30394,1,1.36421,1.36421,1.04981,0.357143
0.21,1.27945,1,1.36421,1.36421,1.03018,0.346021
0.22,1.2566,1,1.36421,1.36421,1.01151,0.33557
0.23,1.23526,1,1.36421,1.36421,0.993725,0.325733
0.24,1.21531,1,1.36421,1.36421,0.976761,0.316456
0.25,1.19665,1,1.36421,1.36421,0.96056,0.307692
0.26,1.1792,1,1.36421,1.36421,0.945067,0.299401
0.27,1.16288,1,1.36421,1.36421,0.930236,0.291545
0.28,1.1476,1,1.36421,1.36421,0.916023,0.284091
0.29,1.13332,1,1.36421,1.36421,0.902387,0.277008
0.3,1.11997,1,1.36421,1.36421,0.889293,0.27027
0.31,1.1075,1,1.36421,1.36421,0.876706,0.263852
0.32,1.09586,1,1.36421,1.36421,0.864597,0.257732
0.33,1.08502,1,1.36421,1.36421,0.852938,0.251889
0.34,1.07495,1,1.36421,1.36421,0.841701,0.246305
0.35,1.06559,1,1.36421,1.36421,0.830864,0.240964
0.36,1.05694,1,1.36421,1.36421,0.820405,0.235849
0.37,1.04896,1,1.36421,1.36421,0.810303,0.230947
0.38,1.04163,1,1.36421,1.36421,0.800538,0.226244
0.39,1.03493,1,1.36421,1.36421,0.791094,0.221729
0.4,1.02885,1,1.36421,1.36421,0.781954,0.217391
0.41,1.02337,1,1.36421,1.36421,0.773102,0.21322
0.42,1.01847,1,1.36421,1.36421,0.764525,0.209205
0.43,1.01416,1,1.36421,1.36421,0.756209,0.205339
0.44,1.01043,1,1.36421,1.36421,0.748141,0.201613
0.45,1.00726,1,1.36421,1.36421,0.740311,0.19802
0.46,1.00466,1,1.36421,1.36421,0.732707,0.194553
0.47,1.00263,1,1.36421,1.36421,0.725319,0.191205
0.48,1.00118,1,1.36421,1.36421,0.718137,0.18797
0.49,1.0003,1,1.36421,1.36421,0.711153,0.184843
0.5,1,1,1.36421,1.36421,0.704357,0.181818
0.51,1.0003,1,1.36421,1.36421,0.711153,0.184843
0.52,1.00118,1,1.36421,1.36421,0.718137,0.18797
0.53,1.00263,1,1.36421,1.36421,0.725319,0.191205
0.54,1.00466,1,1.36421,1.36421,0.732707,0.194553
0.55,1.00726,1,1.36421,1.36421,0.740311,0.19802
0.56,1.01043,1,1.36421,1.36421,0.748141,0.201613
0.57,1.01416,1,1.36421,1.36421,0.756209,0.205339
0.58,1.01847,1,1.36421,1.36421,0.764525,0.209205
0.59,1.02337,1,1.36421,1.36421,0.773102,0.21322
0.6,1.02885,1,1.36421,1.36421,0.781954,0.217391
0.61,1.03493,1,1.36421,1.36421,0.791094,0.221729
0.62,1.04163,1,1.36421,1.36421,0.800538,0.226244
0.63,1.04896,1,1.36421,1.36421,0.810303,0.230947
0.64,1.05694,1,1.36421,1.36421,0.820405,0.235849
0.65,1.06559,1,1.36421,1.36421,0.830864,0.240964
0.66,1.07495,1,1.36421,1.36421,0.841701,0.246305
0.67,1.08502,1,1.36421,1.36421,0.852938,0.251889
0.68,1.09586,1,1.36421,1.36421,0.864597,0.257732
0.69,1.1075,1,1.36421,1.36421,0.876706,0.263852
0.7,1.11997,1,1.36421,1.36421,0.889293,0.27027
0.71,1.13332,1,1.36421,1.36421,0.902387,0.277008
0.72,1.1476,1,1.36421,1.36421,0.916023,0.284091
0.73,1.16288,1,1.36421,1.36421,0.930236,0.291545
0.74,1.1792,1,1.36421,1.36421,0.945067,0.299401
0.75,1.19665,1,1.36421,1.36421,0.96056,0.307692
0.76,1.21531,1,1.36421,1.36421,0.976761,0.316456
0.77,1.23526,1,1.36421,1.36421,0.993725,0.325733
0.78,1.2566,1,1.36421,1.36421,1.01151,0.33557
0.79,1.27945,1,1.36421,1.36421,1.03018,0.346021
0.8,1.30394,1,1.36421,1.36421,1.04981,0.357143
0.81,1.33021,1,1.36421,1.36421,1.07047,0.369004
0.82,1.35842,1,1.36421,1.36421,1.09227,0.381679
0.83,1.38877,1,1.36421,1.36421,1.11529,0.395257
0.84,1.42146,1,1.36421,1.36421,1.13965,0.409836
0.85,1.45676,1,1.36421,1.36421,1.16549,0.425532
0.86,1.49494,1,1.36421,1.36421,1.19294,0.442478
0.87,1.53634,1,1.36421,1.36421,1.22218,0.460829
0.88,1.58135,1,1.36421,1.36421,1.25339,0.480769
0.89,1.63043,1,1.36421,1.36421,1.28679,0.502513
0.9,1.68412,1,1.38753,1.36421,1.32265,0.526316
0.91,1.74308,1,1.42108,1.36421,1.36126,0.552486
0.92,1.80807,1,1.45771,1.36421,1.40297,0.581395
0.93,1.88006,1,1.49781,1.36421,1.4482,0.613497
0.94,1.96021,1,1.54189,1.36421,1.49745,0.649351
0.95,2.04996,1,1.59051,1.36421,1.55132,0.689655
0.96,2.15112,1,1.64442,1.36421,1.61053,0.735294
0.97,2.26603,1,1.70451,1.36421,1.676,0.787402
0.98,2.39767,1,1.7719,1.36421,1.74884,0.847458
0.99,2.55002,1,1.84803,1.36421,1.8305,0.917431


==> TikZFigures/StabilityDR_R_TW_SF_Pow_IID_N10_p05_rslow06_likely.csv <==
likely,KS,KT,Rep,Red,Rer,DN
0.01,4.39454,1,2.5911,2.203,2.40339,0.993377
0.02,4.38336,1,2.58276,2.203,2.39345,0.986842
0.03,4.37244,1,2.57452,2.203,2.38361,0.980392
0.04,4.36178,1,2.56638,2.203,2.37388,0.974026
0.05,4.35139,1,2.55834,2.203,2.36424,0.967742
0.06,4.34125,1,2.55039,2.203,2.3547,0.961538
0.07,4.33136,1,2.54254,2.203,2.34525,0.955414
0.08,4.32173,1,2.53479,2.203,2.3359,0.949367
0.09,4.31235,1,2.52713,2.203,2.32664,0.943396
0.1,4.30321,1,2.51957,2.203,2.31748,0.9375
0.11,4.29432,1,2.51209,2.203,2.3084,0.931677
0.12,4.28567,1,2.5047,2.203,2.29941,0.925926
0.13,4.27726,1,2.4974,2.203,2.29051,0.920245
0.14,4.26909,1,2.49019,2.203,2.28169,0.914634
0.15,4.26115,1,2.48307,2.203,2.27296,0.909091
0.16,4.25346,1,2.47602,2.203,2.26431,0.903614
0.17,4.24599,1,2.46907,2.203,2.25574,0.898204
0.18,4.23876,1,2.46219,2.203,2.24726,0.892857
0.19,4.23175,1,2.4554,2.203,2.23885,0.887574
0.2,4.22498,1,2.44868,2.203,2.23052,0.882353
0.21,4.21843,1,2.44205,2.203,2.22227,0.877193
0.22,4.21212,1,2.43549,2.203,2.21409,0.872093
0.23,4.20602,1,2.42901,2.203,2.20599,0.867052
0.24,4.20015,1,2.42261,2.203,2.19796,0.862069
0.25,4.19451,1,2.41628,2.203,2.19,0.857143
0.26,4.18908,1,2.41002,2.203,2.18212,0.852273
0.27,4.18388,1,2.40384,2.203,2.17431,0.847458
0.28,4.1789,1,2.39773,2.203,2.16656,0.842697
0.29,4.17414,1,2.3917,2.203,2.15889,0.837989
0.3,4.1696,1,2.38573,2.203,2.15128,0.833333
0.31,4.16528,1,2.37983,2.203,2.14374,0.828729
0.32,4.16118,1,2.37401,2.203,2.13627,0.824176
0.33,4.1573,1,2.36825,2.203,2.12886,0.819672
0.34,4.15364,1,2.36256,2.203,2.12151,0.815217
0.35,4.1502,1,2.35693,2.203,2.11423,0.810811
0.36,4.14697,1,2.35138,2.203,2.10701,0.806452
0.37,4.14397,1,2.34588,2.203,2.09985,0.802139
0.38,4.14118,1,2.34046,2.203,2.09275,0.797872
0.39,4.13861,1,2.33509,2.203,2.08571,0.793651
0.4,4.13627,1,2.32979,2.203,2.07873,0.789474
0.41,4.13414,1,2.32455,2.203,2.07181,0.78534
0.42,4.13223,1,2.31938,2.203,2.06494,0.78125
0.43,4.13054,1,2.31427,2.203,2.05814,0.777202
0.44,4.12908,1,2.30921,2.203,2.05138,0.773196
0.45,4.12784,1,2.30422,2.203,2.04469,0.769231
0.46,4.12682,1,2.29929,2.203,2.03805,0.765306
0.47,4.12603,1,2.29442,2.203,2.03146,0.761421
0.48,4.12546,1,2.28961,2.203,2.02492,0.757576
0.49,4.12511,1,2.28485,2.203,2.01844,0.753769
0.5,4.125,1,2.28015,2.203,2.01201,0.75
0.51,4.12511,1,2.28485,2.203,2.01844,0.753769
0.52,4.12546,1,2.28961,2.203,2.02492,0.757576
0.53,4.12603,1,2.29442,2.203,2.03146,0.761421
0.54,4.12682,1,2.29929,2.203,2.03805,0.765306
0.55,4.12784,1,2.30422,2.203,2.04469,0.769231
0.56,4.12908,1,2.30921,2.203,2.05138,0.773196
0.57,4.13054,1,2.31427,2.203,2.05814,0.777202
0.58,4.13223,1,2.31938,2.203,2.06494,0.78125
0.59,4.13414,1,2.32455,2.203,2.07181,0.78534
0.6,4.13627,1,2.32979,2.203,2.07873,0.789474
0.61,4.13861,1,2.33509,2.203,2.08571,0.793651
0.62,4.14118,1,2.34046,2.203,2.09275,0.797872
0.63,4.14397,1,2.34588,2.203,2.09985,0.802139
0.64,4.14697,1,2.35138,2.203,2.10701,0.806452
0.65,4.1502,1,2.35693,2.203,2.11423,0.810811
0.66,4.15364,1,2.36256,2.203,2.12151,0.815217
0.67,4.1573,1,2.36825,2.203,2.12886,0.819672
0.68,4.16118,1,2.37401,2.203,2.13627,0.824176
0.69,4.16528,1,2.37983,2.203,2.14374,0.828729
0.7,4.1696,1,2.38573,2.203,2.15128,0.833333
0.71,4.17414,1,2.3917,2.203,2.15889,0.837989
0.72,4.1789,1,2.39773,2.203,2.16656,0.842697
0.73,4.18388,1,2.40384,2.203,2.17431,0.847458
0.74,4.18908,1,2.41002,2.203,2.18212,0.852273
0.75,4.19451,1,2.41628,2.203,2.19,0.857143
0.76,4.20015,1,2.42261,2.203,2.19796,0.862069
0.77,4.20602,1,2.42901,2.203,2.20599,0.867052
0.78,4.21212,1,2.43549,2.203,2.21409,0.872093
0.79,4.21843,1,2.44205,2.203,2.22227,0.877193
0.8,4.22498,1,2.44868,2.203,2.23052,0.882353
0.81,4.23175,1,2.4554,2.203,2.23885,0.887574
0.82,4.23876,1,2.46219,2.203,2.24726,0.892857
0.83,4.24599,1,2.46907,2.203,2.25574,0.898204
0.84,4.25346,1,2.47602,2.203,2.26431,0.903614
0.85,4.26115,1,2.48307,2.203,2.27296,0.909091
0.86,4.26909,1,2.49019,2.203,2.28169,0.914634
0.87,4.27726,1,2.4974,2.203,2.29051,0.920245
0.88,4.28567,1,2.5047,2.203,2.29941,0.925926
0.89,4.29432,1,2.51209,2.203,2.3084,0.931677
0.9,4.30321,1,2.51957,2.203,2.31748,0.9375
0.91,4.31235,1,2.52713,2.203,2.32664,0.943396
0.92,4.32173,1,2.53479,2.203,2.3359,0.949367
0.93,4.33136,1,2.54254,2.203,2.34525,0.955414
0.94,4.34125,1,2.55039,2.203,2.3547,0.961538
0.95,4.35139,1,2.55834,2.203,2.36424,0.967742
0.96,4.36178,1,2.56638,2.203,2.37388,0.974026
0.97,4.37244,1,2.57452,2.203,2.38361,0.980392
0.98,4.38336,1,2.58276,2.203,2.39345,0.986842
0.99,4.39454,1,2.5911,2.203,2.40339,0.993377


==> TikZFigures/StabilityDR_R_TW_SF_Pow_N10_p05.csv <==
rslow,KT,KS,Rep,Red,Rer,DN
0.01,1,0.666667,0.5,0.5,0.0282448,0.019802
0.02,1,0.666667,0.5,0.5,0.0518504,0.0392157
0.03,1,0.666667,0.5,0.5,0.0735806,0.0582524
0.04,1,0.666667,0.5,0.5,0.0940065,0.0769231
0.05,1,0.666667,0.5,0.5,0.113408,0.0952381
0.06,1,0.666667,0.5,0.5,0.131955,0.113208
0.07,1,0.666667,0.5,0.5,0.149765,0.130841
0.08,1,0.666667,0.5,0.5,0.166925,0.148148
0.09,1,0.666667,0.5,0.5,0.183501,0.165138
0.1,1,0.666667,0.5,0.5,0.199548,0.181818
0.11,1,0.666667,0.5,0.5,0.215109,0.198198
0.12,1,0.666667,0.5,0.5,0.230223,0.214286
0.13,1,0.666667,0.5,0.5,0.244921,0.230088
0.14,1,0.666667,0.5,0.5,0.259231,0.245614
0.15,1,0.666667,0.5,0.5,0.273177,0.26087
0.16,1,0.666667,0.5,0.5,0.286782,0.275862
0.17,1,0.666667,0.5,0.5,0.300065,0.290598
0.18,1,0.666667,0.5,0.5,0.313043,0.305085
0.19,1,0.666667,0.5,0.5,0.325732,0.319328
0.2,1,0.666667,0.5,0.5,0.338146,0.333333
0.21,1,0.666667,0.5,0.5,0.3503,0.347107
0.22,1,0.666667,0.5,0.5,0.362204,0.360656
0.23,1,0.666667,0.5,0.5,0.373984,0.373984
0.24,1,0.666667,0.5,0.5,0.387097,0.387097
0.25,1,0.666667,0.5,0.5,0.4,0.4
0.26,1,0.666667,0.5,0.5,0.412698,0.412698
0.27,1,0.666667,0.5,0.5,0.425197,0.425197
0.28,1,0.666667,0.5,0.5,0.4375,0.4375
0.29,1,0.666667,0.5,0.5,0.449612,0.449612
0.3,1,0.666667,0.5,0.5,0.461538,0.461538
0.31,1,0.666667,0.5,0.5,0.473282,0.473282
0.32,1,0.666667,0.5,0.5,0.484848,0.484848
0.33,1,0.666667,0.5,0.5,0.496241,0.496241
0.34,1,0.666667,0.507463,0.5,0.507463,0.507463
0.35,1,0.666667,0.518519,0.5,0.518519,0.518519
0.36,1,0.666667,0.529412,0.5,0.529412,0.529412
0.37,1,0.666667,0.540146,0.5,0.540146,0.540146
0.38,1,0.666667,0.550725,0.5,0.550725,0.550725
0.39,1,0.666667,0.561151,0.5,0.561151,0.561151
0.4,1,0.666667,0.571429,0.5,0.571429,0.571429
0.41,1,0.666667,0.58156,0.5,0.58156,0.58156
0.42,1,0.666667,0.591549,0.5,0.591549,0.591549
0.43,1,0.666667,0.601399,0.5,0.601399,0.601399
0.44,1,0.666667,0.611111,0.5,0.611111,0.611111
0.45,1,0.666667,0.62069,0.5,0.62069,0.62069
0.46,1,0.666667,0.630137,0.5,0.630137,0.630137
0.47,1,0.666667,0.639456,0.5,0.639456,0.639456
0.48,1,0.666667,0.648649,0.5,0.648649,0.648649
0.49,1,0.666667,0.657718,0.5,0.657718,0.657718
0.5,1,0.666668,0.666667,0.5,0.666667,0.666667
0.51,1,0.675497,0.675497,0.5,0.675497,0.675497
0.52,1,0.684214,0.684211,0.5,0.684211,0.684211
0.53,1,0.69281,0.69281,0.5,0.69281,0.69281
0.54,1,0.7013,0.701299,0.5,0.701299,0.701299
0.55,1,0.709693,0.709677,0.5,0.709677,0.709677
0.56,1,0.717949,0.717949,0.5,0.717949,0.717949
0.57,1,0.726116,0.726115,0.5,0.726115,0.726115
0.58,1,0.73418,0.734177,0.5,0.734177,0.734177
0.59,1,0.742142,0.742138,0.5,0.742138,0.742138
0.6,1,0.750061,0.75,0.5,0.75,0.75
0.61,1,0.757765,0.757764,0.5,0.757764,0.757764
0.62,1,0.765432,0.765432,0.5,0.765432,0.765432
0.63,1,0.773977,0.773006,0.5,0.773006,0.773006
0.64,1,0.780491,0.780488,0.5,0.780488,0.780488
0.65,1,0.787879,0.787879,0.5,0.787879,0.787879
0.66,1,0.795181,0.795181,0.5,0.795181,0.795181
0.67,1,0.802395,0.802395,0.5,0.802395,0.802395
0.68,1,0.809524,0.809524,0.5,0.809524,0.809524
0.69,1,0.816568,0.816568,0.5,0.816568,0.816568
0.7,1,0.823531,0.823529,0.5,0.823529,0.823529
0.71,1,0.830409,0.830409,0.5,0.830409,0.830409
0.72,1,0.837209,0.837209,0.5,0.837209,0.837209
0.73,1,0.843946,0.843931,0.5,0.843931,0.843931
0.74,1,0.850819,0.850575,0.5,0.850575,0.850575
0.75,1,0.857143,0.857143,0.5,0.857143,0.857143
0.76,1,0.863636,0.863636,0.5,0.863636,0.863636
0.77,1,0.870057,0.870056,0.5,0.870056,0.870056
0.78,1,0.876405,0.876404,0.5,0.876404,0.876404
0.79,1,0.883658,0.882682,0.5,0.882682,0.882682
0.8,1,0.888893,0.888889,0.5,0.888889,0.888889
0.81,1,0.895028,0.895028,0.5,0.895028,0.895028
0.82,1,0.901102,0.901099,0.5,0.901099,0.901099
0.83,1,0.907107,0.907104,0.5,0.907104,0.907104
0.84,1,0.913043,0.913043,0.5,0.913043,0.913043
0.85,1,0.918919,0.918919,0.5,0.918919,0.918919
0.86,1,0.924731,0.924731,0.5,0.924731,0.924731
0.87,1,0.930481,0.930481,0.5,0.930481,0.930481
0.88,1,0.93617,0.93617,0.5,0.93617,0.93617
0.89,1,0.941799,0.941799,0.5,0.941799,0.941799
0.9,1,0.947368,0.947368,0.5,0.947368,0.947368
0.91,1,0.95288,0.95288,0.5,0.95288,0.95288
0.92,1,0.958336,0.958333,0.5,0.958333,0.958333
0.93,1,0.963732,0.963731,0.5,0.963731,0.963731
0.94,1,0.969072,0.969072,0.5,0.969072,0.969072
0.95,1,0.974359,0.974359,0.5,0.974359,0.974359
0.96,1,0.979592,0.979592,0.5,0.979592,0.979592
0.97,1,0.984787,0.984772,0.5,0.984772,0.984772
0.98,1,0.990146,0.989899,0.5,0.989899,0.989899
0.99,1,0.994975,0.994975,0.5,0.994975,0.994975


==> TikZFigures/StabilityDR_R_TW_SF_Pow_N10_p05_rslow01.csv <==
prob,KT,KS,Rep,Red,Rer,DN
0.01,0.555003,0.509168,0.50917,0.5,0.50917,0.50917
0.02,0.560085,0.509996,0.5,0.5,0.474645,0.474645
0.03,0.565265,0.514986,0.5,0.5,0.445088,0.445088
0.04,0.570542,0.519967,0.5,0.5,0.419514,0.419514
0.05,0.575918,0.524935,0.5,0.5,0.399206,0.397184
0.06,0.5814,0.529886,0.5,0.5,0.381788,0.377529
0.07,0.587006,0.534817,0.5,0.5,0.366295,0.36011
0.08,0.592676,0.539724,0.5,0.5,0.352413,0.344577
0.09,0.59848,0.544603,0.5,0.5,0.339899,0.33065
0.1,0.604394,0.549451,0.5,0.5,0.328561,0.318103
0.11,0.610437,0.554263,0.5,0.5,0.318242,0.30675
0.12,0.616601,0.559034,0.5,0.5,0.308817,0.296438
0.13,0.622884,0.563761,0.5,0.5,0.300178,0.28704
0.14,0.629294,0.568441,0.5,0.5,0.292238,0.278447
0.15,0.63584,0.573066,0.5,0.5,0.284922,0.270569
0.16,0.642523,0.577636,0.5,0.5,0.278165,0.263329
0.17,0.649353,0.582141,0.5,0.5,0.271911,0.25666
0.18,0.656324,0.586581,0.5,0.5,0.266115,0.250506
0.19,0.66345,0.590948,0.5,0.5,0.260734,0.244815
0.2,0.670734,0.595238,0.5,0.5,0.255732,0.239547
0.21,0.678177,0.599449,0.5,0.5,0.251077,0.234663
0.22,0.685787,0.603574,0.5,0.5,0.246741,0.230129
0.23,0.693566,0.607609,0.5,0.5,0.2427,0.225918
0.24,0.701532,0.611549,0.5,0.5,0.238932,0.222003
0.25,0.709678,0.615385,0.5,0.5,0.235417,0.218362
0.26,0.718021,0.619118,0.5,0.5,0.232137,0.214975
0.27,0.726557,0.622744,0.5,0.5,0.229078,0.211823
0.28,0.735295,0.626253,0.5,0.5,0.226224,0.20889
0.29,0.744255,0.629646,0.5,0.5,0.223564,0.206163
0.3,0.753429,0.632912,0.5,0.5,0.221087,0.203628
0.31,0.762836,0.636052,0.5,0.5,0.218781,0.201274
0.32,0.772479,0.639061,0.5,0.5,0.216639,0.199091
0.33,0.782408,0.641931,0.5,0.5,0.214651,0.197068
0.34,0.792516,0.644665,0.5,0.5,0.21281,0.195199
0.35,0.802923,0.647249,0.5,0.5,0.211109,0.193475
0.36,0.813618,0.649689,0.5,0.5,0.209544,0.191889
0.37,0.82459,0.651976,0.5,0.5,0.208107,0.190436
0.38,0.835878,0.654109,0.5,0.5,0.206794,0.18911
0.39,0.847458,0.656084,0.5,0.5,0.205601,0.187906
0.4,0.859381,0.657897,0.5,0.5,0.204524,0.186821
0.41,0.871639,0.659545,0.5,0.5,0.203559,0.185849
0.42,0.884238,0.661029,0.5,0.5,0.202704,0.184988
0.43,0.897405,0.662343,0.5,0.5,0.201955,0.184235
0.44,0.910598,0.663483,0.5,0.5,0.201311,0.183588
0.45,0.924392,0.664453,0.5,0.5,0.200769,0.183044
0.46,0.938565,0.665247,0.5,0.5,0.200327,0.1826
0.47,0.953212,0.665868,0.5,0.5,0.199985,0.182257
0.48,0.96832,0.666311,0.5,0.5,0.199742,0.182013
0.49,0.983901,0.666578,0.5,0.5,0.199596,0.181867
0.5,1,0.666667,0.5,0.5,0.199548,0.181818
0.51,0.983901,0.666578,0.5,0.5,0.199596,0.181867
0.52,0.968319,0.666311,0.5,0.5,0.199742,0.182013
0.53,0.953212,0.665868,0.5,0.5,0.199985,0.182257
0.54,0.938563,0.665248,0.5,0.5,0.200327,0.1826
0.55,0.924392,0.664452,0.5,0.5,0.200769,0.183044
0.56,0.910598,0.663485,0.5,0.5,0.201311,0.183588
0.57,0.897405,0.66234,0.5,0.5,0.201955,0.184235
0.58,0.884378,0.661027,0.5,0.5,0.202704,0.184988
0.59,0.871639,0.659546,0.5,0.5,0.203559,0.185849
0.6,0.859381,0.657895,0.5,0.5,0.204524,0.186821
0.61,0.847458,0.656082,0.5,0.5,0.205601,0.187906
0.62,0.835878,0.654108,0.5,0.5,0.206794,0.18911
0.63,0.82459,0.651976,0.5,0.5,0.208107,0.190436
0.64,0.813611,0.64969,0.5,0.5,0.209544,0.191889
0.65,0.802923,0.64725,0.5,0.5,0.211109,0.193475
0.66,0.792516,0.644662,0.5,0.5,0.21281,0.195199
0.67,0.782766,0.641931,0.5,0.5,0.214651,0.197068
0.68,0.772479,0.639059,0.5,0.5,0.216639,0.199091
0.69,0.762836,0.636051,0.5,0.5,0.218781,0.201274
0.7,0.753429,0.632913,0.5,0.5,0.221087,0.203628
0.71,0.744255,0.629647,0.5,0.5,0.223564,0.206163
0.72,0.735295,0.626253,0.5,0.5,0.226224,0.20889
0.73,0.726557,0.622743,0.5,0.5,0.229078,0.211823
0.74,0.718021,0.619118,0.5,0.5,0.232137,0.214975
0.75,0.709678,0.615388,0.5,0.5,0.235417,0.218362
0.76,0.701532,0.61155,0.5,0.5,0.238932,0.222003
0.77,0.693566,0.60761,0.5,0.5,0.2427,0.225918
0.78,0.685787,0.603574,0.5,0.5,0.246741,0.230129
0.79,0.678177,0.599449,0.5,0.5,0.251077,0.234663
0.8,0.670734,0.595238,0.5,0.5,0.255732,0.239547
0.81,0.66345,0.590947,0.5,0.5,0.260734,0.244815
0.82,0.656324,0.58658,0.5,0.5,0.266115,0.250506
0.83,0.649353,0.58214,0.5,0.5,0.271911,0.25666
0.84,0.642523,0.577636,0.5,0.5,0.278165,0.263329
0.85,0.63584,0.573066,0.5,0.5,0.284922,0.270569
0.86,0.629294,0.568441,0.5,0.5,0.292238,0.278447
0.87,0.622884,0.563761,0.5,0.5,0.300178,0.28704
0.88,0.616601,0.559034,0.5,0.5,0.308817,0.296438
0.89,0.610437,0.554262,0.5,0.5,0.318242,0.30675
0.9,0.604394,0.549451,0.5,0.5,0.328561,0.318103
0.91,0.59848,0.544603,0.5,0.5,0.339899,0.33065
0.92,0.592671,0.539724,0.5,0.5,0.352413,0.344577
0.93,0.587003,0.534817,0.5,0.5,0.366295,0.36011
0.94,0.5814,0.529886,0.5,0.5,0.381788,0.377529
0.95,0.575918,0.524934,0.5,0.5,0.399206,0.397184
0.96,0.570542,0.519967,0.5,0.5,0.419514,0.419514
0.97,0.565265,0.514986,0.5,0.5,0.445088,0.445088
0.98,0.560085,0.509996,0.5,0.5,0.474645,0.474645
0.99,0.555003,0.509227,0.50917,0.5,0.50917,0.50917


==> TikZFigures/StabilityDR_R_TW_SF_Pow_N10_p05_rslow01_likely.csv <==
likely,KT,KS,Rep,Red,Rer,DN
0.01,1,0.9901,0.917431,0.5,0.917431,0.917431
0.02,1,0.980396,0.847458,0.5,0.847458,0.847458
0.03,1,0.970972,0.787402,0.5,0.787402,0.787402
0.04,1,0.962515,0.735294,0.5,0.735294,0.735294
0.05,1,0.952396,0.689655,0.5,0.689655,0.689655
0.06,1,0.943397,0.649351,0.5,0.649351,0.649351
0.07,1,0.934579,0.613497,0.5,0.613497,0.613497
0.08,1,0.925926,0.581395,0.5,0.581395,0.581395
0.09,1,0.917899,0.552486,0.5,0.552486,0.552486
0.1,1,0.909091,0.526316,0.5,0.526316,0.526316
0.11,1,0.900901,0.502513,0.5,0.502513,0.502513
0.12,1,0.892857,0.5,0.5,0.480769,0.480769
0.13,1,0.884956,0.5,0.5,0.460829,0.460829
0.14,1,0.877193,0.5,0.5,0.442478,0.442478
0.15,1,0.869566,0.5,0.5,0.425532,0.425532
0.16,1,0.862071,0.5,0.5,0.409836,0.409836
0.17,1,0.854716,0.5,0.5,0.395257,0.395257
0.18,1,0.847459,0.5,0.5,0.381679,0.381679
0.19,1,0.84034,0.5,0.5,0.369004,0.369004
0.2,1,0.833335,0.5,0.5,0.357143,0.357143
0.21,1,0.826447,0.5,0.5,0.346021,0.346021
0.22,1,0.819672,0.5,0.5,0.33557,0.33557
0.23,1,0.813008,0.5,0.5,0.325733,0.325733
0.24,1,0.806453,0.5,0.5,0.316456,0.316456
0.25,1,0.8,0.5,0.5,0.307692,0.307692
0.26,1,0.793651,0.5,0.5,0.299401,0.299401
0.27,1,0.787402,0.5,0.5,0.291545,0.291545
0.28,1,0.78125,0.5,0.5,0.284091,0.284091
0.29,1,0.775194,0.5,0.5,0.277008,0.277008
0.3,1,0.769231,0.5,0.5,0.27027,0.27027
0.31,1,0.763359,0.5,0.5,0.263852,0.263852
0.32,1,0.757576,0.5,0.5,0.257732,0.257732
0.33,1,0.75188,0.5,0.5,0.251889,0.251889
0.34,1,0.746269,0.5,0.5,0.246305,0.246305
0.35,1,0.740741,0.5,0.5,0.240964,0.240964
0.36,1,0.735299,0.5,0.5,0.235849,0.235849
0.37,1,0.729928,0.5,0.5,0.230947,0.230947
0.38,1,0.724639,0.5,0.5,0.226244,0.226244
0.39,1,0.719425,0.5,0.5,0.221729,0.221729
0.4,1,0.714286,0.5,0.5,0.217391,0.217391
0.41,1,0.709221,0.5,0.5,0.21322,0.21322
0.42,1,0.704226,0.5,0.5,0.209205,0.209205
0.43,1,0.699301,0.5,0.5,0.205339,0.205339
0.44,1,0.694446,0.5,0.5,0.201613,0.201613
0.45,1,0.689655,0.5,0.5,0.19802,0.19802
0.46,1,0.684932,0.5,0.5,0.194553,0.194553
0.47,1,0.680272,0.5,0.5,0.192262,0.191205
0.48,1,0.675677,0.5,0.5,0.194608,0.18797
0.49,1,0.671141,0.5,0.5,0.197036,0.184843
0.5,1,0.666667,0.5,0.5,0.199548,0.181818
0.51,1,0.671141,0.5,0.5,0.197036,0.184843
0.52,1,0.675677,0.5,0.5,0.194608,0.18797
0.53,1,0.680272,0.5,0.5,0.192262,0.191205
0.54,1,0.684932,0.5,0.5,0.194553,0.194553
0.55,1,0.689655,0.5,0.5,0.19802,0.19802
0.56,1,0.694445,0.5,0.5,0.201613,0.201613
0.57,1,0.699301,0.5,0.5,0.205339,0.205339
0.58,1,0.704226,0.5,0.5,0.209205,0.209205
0.59,1,0.709221,0.5,0.5,0.21322,0.21322
0.6,1,0.714286,0.5,0.5,0.217391,0.217391
0.61,1,0.719425,0.5,0.5,0.221729,0.221729
0.62,1,0.724639,0.5,0.5,0.226244,0.226244
0.63,1,0.729928,0.5,0.5,0.230947,0.230947
0.64,1,0.735298,0.5,0.5,0.235849,0.235849
0.65,1,0.740741,0.5,0.5,0.240964,0.240964
0.66,1,0.74627,0.5,0.5,0.246305,0.246305
0.67,1,0.75188,0.5,0.5,0.251889,0.251889
0.68,1,0.757576,0.5,0.5,0.257732,0.257732
0.69,1,0.763359,0.5,0.5,0.263852,0.263852
0.7,1,0.769231,0.5,0.5,0.27027,0.27027
0.71,1,0.775194,0.5,0.5,0.277008,0.277008
0.72,1,0.78125,0.5,0.5,0.284091,0.284091
0.73,1,0.787402,0.5,0.5,0.291545,0.291545
0.74,1,0.793651,0.5,0.5,0.299401,0.299401
0.75,1,0.8,0.5,0.5,0.307692,0.307692
0.76,1,0.806453,0.5,0.5,0.316456,0.316456
0.77,1,0.813008,0.5,0.5,0.325733,0.325733
0.78,1,0.819672,0.5,0.5,0.33557,0.33557
0.79,1,0.826447,0.5,0.5,0.346021,0.346021
0.8,1,0.833394,0.5,0.5,0.357143,0.357143
0.81,1,0.840336,0.5,0.5,0.369004,0.369004
0.82,1,0.847458,0.5,0.5,0.381679,0.381679
0.83,1,0.854705,0.5,0.5,0.395257,0.395257
0.84,1,0.862084,0.5,0.5,0.409836,0.409836
0.85,1,0.869566,0.5,0.5,0.425532,0.425532
0.86,1,0.877193,0.5,0.5,0.442478,0.442478
0.87,1,0.884956,0.5,0.5,0.460829,0.460829
0.88,1,0.892857,0.5,0.5,0.480769,0.480769
0.89,1,0.900904,0.502513,0.5,0.502513,0.502513
0.9,1,0.909091,0.526316,0.5,0.526316,0.526316
0.91,1,0.917434,0.552486,0.5,0.552486,0.552486
0.92,1,0.926905,0.581395,0.5,0.581395,0.581395
0.93,1,0.934579,0.613497,0.5,0.613497,0.613497
0.94,1,0.943397,0.649351,0.5,0.649351,0.649351
0.95,1,0.952383,0.689655,0.5,0.689655,0.689655
0.96,1,0.9616,0.735294,0.5,0.735294,0.735294
0.97,1,0.970877,0.787402,0.5,0.787402,0.787402
0.98,1,0.980396,0.847458,0.5,0.847458,0.847458
0.99,1,0.991075,0.917431,0.5,0.917431,0.917431


==> TikZFigures/StabilityDR_R_TW_SF_Pow_N10_p05_rslow06_likely.csv <==
likely,KT,KS,Rep,Rer,DN,Red
0.01,1,0.994368,0.993377,0.993377,0.993377,0.5
0.02,1,0.986842,0.986842,0.986842,0.986842,0.5
0.03,1,0.980452,0.980392,0.980392,0.980392,0.5
0.04,1,0.974026,0.974026,0.974026,0.974026,0.5
0.05,1,0.967743,0.967742,0.967742,0.967742,0.5
0.06,1,0.961836,0.961538,0.961538,0.961538,0.5
0.07,1,0.955414,0.955414,0.955414,0.955414,0.5
0.08,1,0.94937,0.949367,0.949367,0.949367,0.5
0.09,1,0.943396,0.943396,0.943396,0.943396,0.5
0.1,1,0.9375,0.9375,0.9375,0.9375,0.5
0.11,1,0.931677,0.931677,0.931677,0.931677,0.5
0.12,1,0.926169,0.925926,0.925926,0.925926,0.5
0.13,1,0.920245,0.920245,0.920245,0.920245,0.5
0.14,1,0.914635,0.914634,0.914634,0.914634,0.5
0.15,1,0.909094,0.909091,0.909091,0.909091,0.5
0.16,1,0.903614,0.903614,0.903614,0.903614,0.5
0.17,1,0.898205,0.898204,0.898204,0.898204,0.5
0.18,1,0.892857,0.892857,0.892857,0.892857,0.5
0.19,1,0.887575,0.887574,0.887574,0.887574,0.5
0.2,1,0.88333,0.882353,0.882353,0.882353,0.5
0.21,1,0.877193,0.877193,0.877193,0.877193,0.5
0.22,1,0.872095,0.872093,0.872093,0.872093,0.5
0.23,1,0.867052,0.867052,0.867052,0.867052,0.5
0.24,1,0.86207,0.862069,0.862069,0.862069,0.5
0.25,1,0.857143,0.857143,0.857143,0.857143,0.5
0.26,1,0.852273,0.852273,0.852273,0.852273,0.5
0.27,1,0.847458,0.847458,0.847458,0.847458,0.5
0.28,1,0.842697,0.842697,0.842697,0.842697,0.5
0.29,1,0.837989,0.837989,0.837989,0.837989,0.5
0.3,1,0.833333,0.833333,0.833333,0.833333,0.5
0.31,1,0.828971,0.828729,0.828729,0.828729,0.5
0.32,1,0.824177,0.824176,0.824176,0.824176,0.5
0.33,1,0.819672,0.819672,0.819672,0.819672,0.5
0.34,1,0.815217,0.815217,0.815217,0.815217,0.5
0.35,1,0.810826,0.810811,0.810811,0.810811,0.5
0.36,1,0.806695,0.806452,0.806452,0.806452,0.5
0.37,1,0.800729,0.802139,0.802139,0.802139,0.5
0.38,1,0.797888,0.797872,0.797872,0.797872,0.5
0.39,1,0.793651,0.793651,0.793651,0.793651,0.5
0.4,1,0.789474,0.789474,0.789474,0.789474,0.5
0.41,1,0.785342,0.78534,0.78534,0.78534,0.5
0.42,1,0.781251,0.78125,0.78125,0.78125,0.5
0.43,1,0.777202,0.777202,0.777202,0.777202,0.5
0.44,1,0.773257,0.773196,0.773196,0.773196,0.5
0.45,1,0.769231,0.769231,0.769231,0.769231,0.5
0.46,1,0.765308,0.765306,0.765306,0.765306,0.5
0.47,1,0.761421,0.761421,0.761421,0.761421,0.5
0.48,1,0.757576,0.757576,0.757576,0.757576,0.5
0.49,1,0.754016,0.753769,0.753769,0.753769,0.5
0.5,1,0.750061,0.75,0.75,0.75,0.5
0.51,1,0.754016,0.753769,0.753769,0.753769,0.5
0.52,1,0.757576,0.757576,0.757576,0.757576,0.5
0.53,1,0.761421,0.761421,0.761421,0.761421,0.5
0.54,1,0.765308,0.765306,0.765306,0.765306,0.5
0.55,1,0.769231,0.769231,0.769231,0.769231,0.5
0.56,1,0.773257,0.773196,0.773196,0.773196,0.5
0.57,1,0.777202,0.777202,0.777202,0.777202,0.5
0.58,1,0.781251,0.78125,0.78125,0.78125,0.5
0.59,1,0.785342,0.78534,0.78534,0.78534,0.5
0.6,1,0.789474,0.789474,0.789474,0.789474,0.5
0.61,1,0.793651,0.793651,0.793651,0.793651,0.5
0.62,1,0.797888,0.797872,0.797872,0.797872,0.5
0.63,1,0.800729,0.802139,0.802139,0.802139,0.5
0.64,1,0.806452,0.806452,0.806452,0.806452,0.5
0.65,1,0.810826,0.810811,0.810811,0.810811,0.5
0.66,1,0.815217,0.815217,0.815217,0.815217,0.5
0.67,1,0.819672,0.819672,0.819672,0.819672,0.5
0.68,1,0.824177,0.824176,0.824176,0.824176,0.5
0.69,1,0.828971,0.828729,0.828729,0.828729,0.5
0.7,1,0.833333,0.833333,0.833333,0.833333,0.5
0.71,1,0.837989,0.837989,0.837989,0.837989,0.5
0.72,1,0.842697,0.842697,0.842697,0.842697,0.5
0.73,1,0.847458,0.847458,0.847458,0.847458,0.5
0.74,1,0.852273,0.852273,0.852273,0.852273,0.5
0.75,1,0.857143,0.857143,0.857143,0.857143,0.5
0.76,1,0.86207,0.862069,0.862069,0.862069,0.5
0.77,1,0.867052,0.867052,0.867052,0.867052,0.5
0.78,1,0.872109,0.872093,0.872093,0.872093,0.5
0.79,1,0.877193,0.877193,0.877193,0.877193,0.5
0.8,1,0.882357,0.882353,0.882353,0.882353,0.5
0.81,1,0.887575,0.887574,0.887574,0.887574,0.5
0.82,1,0.892857,0.892857,0.892857,0.892857,0.5
0.83,1,0.898205,0.898204,0.898204,0.898204,0.5
0.84,1,0.903614,0.903614,0.903614,0.903614,0.5
0.85,1,0.909094,0.909091,0.909091,0.909091,0.5
0.86,1,0.914635,0.914634,0.914634,0.914634,0.5
0.87,1,0.920245,0.920245,0.920245,0.920245,0.5
0.88,1,0.926169,0.925926,0.925926,0.925926,0.5
0.89,1,0.931677,0.931677,0.931677,0.931677,0.5
0.9,1,0.9375,0.9375,0.9375,0.9375,0.5
0.91,1,0.943396,0.943396,0.943396,0.943396,0.5
0.92,1,0.94937,0.949367,0.949367,0.949367,0.5
0.93,1,0.955414,0.955414,0.955414,0.955414,0.5
0.94,1,0.961836,0.961538,0.961538,0.961538,0.5
0.95,1,0.967742,0.967742,0.967742,0.967742,0.5
0.96,1,0.974029,0.974026,0.974026,0.974026,0.5
0.97,1,0.980452,0.980392,0.980392,0.980392,0.5
0.98,1,0.986842,0.986842,0.986842,0.986842,0.5
0.99,1,0.994368,0.993377,0.993377,0.993377,0.5


==> TikZFigures/StabilityDR_R_TW_SF_Pow_N10_rslow01.csv <==
prob,KT,KS,Rep,Red,Rer,DN
0,1,1,1,1,1,1
0.01,1,0.990001,0.99,0.99,0.909266,0.909266
0.02,1,0.980009,0.98,0.98,0.832545,0.832545
0.03,1,0.970028,0.97,0.97,0.766863,0.766863
0.04,1,0.960066,0.96,0.96,0.710032,0.710032
0.05,1,0.950131,0.95,0.95,0.660408,0.660408
0.06,1,0.940229,0.94,0.94,0.616732,0.616732
0.07,1,0.930367,0.93,0.93,0.578023,0.578023
0.08,1,0.920553,0.92,0.92,0.545588,0.543504
0.09,1,0.910795,0.91,0.91,0.518379,0.512556
0.1,1,0.901099,0.9,0.9,0.493761,0.484673
0.11,1,0.891477,0.89,0.89,0.471339,0.459445
0.12,1,0.881934,0.88,0.88,0.450799,0.43653
0.13,1,0.872477,0.87,0.87,0.431887,0.415644
0.14,1,0.863122,0.86,0.86,0.414395,0.396549
0.15,1,0.853868,0.85,0.85,0.398151,0.379043
0.16,1,0.844733,0.84,0.84,0.383011,0.362954
0.17,1,0.83572,0.83,0.83,0.368852,0.348134
0.18,1,0.826842,0.82,0.82,0.355573,0.334457
0.19,1,0.818107,0.81,0.81,0.343083,0.321812
0.2,1,0.809524,0.8,0.8,0.331354,0.310105
0.21,1,0.801103,0.79,0.79,0.320434,0.29925
0.22,1,0.792855,0.78,0.78,0.310263,0.289176
0.23,1,0.784786,0.77,0.77,0.300783,0.279818
0.24,1,0.776909,0.76,0.76,0.291942,0.271119
0.25,1,0.769231,0.75,0.75,0.283694,0.263027
0.26,1,0.761763,0.74,0.74,0.276,0.255499
0.27,1,0.754515,0.73,0.73,0.268821,0.248495
0.28,1,0.747496,0.72,0.72,0.262127,0.241979
0.29,1,0.740713,0.71,0.71,0.255886,0.235918
0.3,1,0.734178,0.7,0.7,0.250073,0.230285
0.31,1,0.727897,0.69,0.69,0.244664,0.225054
0.32,1,0.721881,0.68,0.68,0.239637,0.220202
0.33,1,0.716141,0.67,0.67,0.234973,0.215707
0.34,1,0.710676,0.66,0.66,0.230655,0.211553
0.35,1,0.705505,0.65,0.65,0.226666,0.207721
0.36,1,0.700627,0.64,0.64,0.222993,0.204198
0.37,1,0.69605,0.63,0.63,0.219623,0.200969
0.38,1,0.691784,0.62,0.62,0.216543,0.198022
0.39,1,0.687836,0.61,0.61,0.213745,0.195347
0.4,1,0.684211,0.6,0.6,0.211219,0.192935
0.41,1,0.680915,0.59,0.59,0.208956,0.190776
0.42,1,0.677951,0.58,0.58,0.20695,0.188863
0.43,1,0.675325,0.57,0.57,0.205193,0.18719
0.44,1,0.673036,0.56,0.56,0.203682,0.185751
0.45,1,0.671101,0.55,0.55,0.202411,0.184541
0.46,1,0.669508,0.54,0.54,0.201376,0.183557
0.47,1,0.668265,0.53,0.53,0.200574,0.182794
0.48,1,0.667378,0.52,0.52,0.200003,0.182251
0.49,1,0.666845,0.51,0.51,0.199661,0.181926
0.5,1,0.666667,0.5,0.5,0.199548,0.181818
0.51,1,0.666844,0.51,0.51,0.199661,0.181926
0.52,1,0.667378,0.52,0.52,0.200003,0.182251
0.53,1,0.668265,0.53,0.53,0.200574,0.182794
0.54,1,0.669505,0.54,0.54,0.201376,0.183557
0.55,1,0.671098,0.55,0.55,0.202411,0.184541
0.56,1,0.673038,0.56,0.56,0.203682,0.185751
0.57,1,0.675324,0.57,0.57,0.205193,0.18719
0.58,1,0.677951,0.58,0.58,0.20695,0.188863
0.59,1,0.680913,0.59,0.59,0.208956,0.190776
0.6,1,0.684213,0.6,0.6,0.211219,0.192935
0.61,1,0.687839,0.61,0.61,0.213745,0.195347
0.62,1,0.691784,0.62,0.62,0.216543,0.198022
0.63,1,0.69605,0.63,0.63,0.219623,0.200969
0.64,1,0.700626,0.64,0.64,0.222993,0.204198
0.65,1,0.705505,0.65,0.65,0.226666,0.207721
0.66,1,0.710676,0.66,0.66,0.230655,0.211553
0.67,1,0.716139,0.67,0.67,0.234973,0.215707
0.68,1,0.721883,0.68,0.68,0.239637,0.220202
0.69,1,0.727897,0.69,0.69,0.244664,0.225054
0.7,1,0.734181,0.7,0.7,0.250073,0.230285
0.71,1,0.740714,0.71,0.71,0.255886,0.235918
0.72,1,0.747495,0.72,0.72,0.262127,0.241979
0.73,1,0.754515,0.73,0.73,0.268821,0.248495
0.74,1,0.761763,0.74,0.74,0.276,0.255499
0.75,1,0.769232,0.75,0.75,0.283694,0.263027
0.76,1,0.776909,0.76,0.76,0.291942,0.271119
0.77,1,0.784786,0.77,0.77,0.300783,0.279818
0.78,1,0.792854,0.78,0.78,0.310263,0.289176
0.79,1,0.801103,0.79,0.79,0.320434,0.29925
0.8,1,0.809524,0.8,0.8,0.331354,0.310105
0.81,1,0.818107,0.81,0.81,0.343083,0.321812
0.82,1,0.826844,0.82,0.82,0.355573,0.334457
0.83,1,0.83572,0.83,0.83,0.368852,0.348134
0.84,1,0.844732,0.84,0.84,0.383011,0.362954
0.85,1,0.85387,0.85,0.85,0.398151,0.379043
0.86,1,0.86312,0.86,0.86,0.414395,0.396549
0.87,1,0.872477,0.87,0.87,0.431887,0.415644
0.88,1,0.881932,0.88,0.88,0.450799,0.43653
0.89,1,0.891475,0.89,0.89,0.471339,0.459445
0.9,1,0.9011,0.9,0.9,0.493761,0.484673
0.91,1,0.910794,0.91,0.91,0.518379,0.512556
0.92,1,0.920554,0.92,0.92,0.545588,0.543504
0.93,1,0.930367,0.93,0.93,0.578023,0.578023
0.94,1,0.94023,0.94,0.94,0.616732,0.616732
0.95,1,0.950131,0.95,0.95,0.660408,0.660408
0.96,1,0.960067,0.96,0.96,0.710032,0.710032
0.97,1,0.970028,0.97,0.97,0.766863,0.766863
0.98,1,0.980009,0.98,0.98,0.832545,0.832545
0.99,1,0.990002,0.99,0.99,0.909266,0.909266
1,1,1,1,1,1,1

